Autonomous Cooperative Wall Building by a Team of Unmanned Aerial Vehicles in the MBZIRC 2020 Competition

This paper presents a system for autonomous cooperative wall building with a team of Unmanned Aerial Vehicles (UAVs). The system was developed for Challenge 2 of the Mohamed Bin Zayed International Robotics Challenge (MBZIRC) 2020. The wall-building scenario of Challenge 2 featured an initial stack of bricks and wall structure where the individual bricks had to be placed by a team of three UAVs. The objective of the task was to maximize collected points for placing the bricks within the restricted construction time while following the prescribed wall pattern. The proposed approach uses initial scanning to find a priori unknown locations of the bricks and the wall structure. Each UAV is then assigned to individual bricks and wall placing locations and further perform grasping and placement using onboard resources only. The developed system consists of methods for scanning a given area, RGB-D detection of bricks and wall placement locations, precise grasping and placing of bricks, and coordination of multiple UAVs. The paper describes the overall system, individual components, experimental verification in demanding outdoor conditions, the achieved results in the competition, and lessons learned. The presented CTU-UPenn-NYU approach achieved the overall best performance among all participants to won the MBZIRC competition by collecting the highest number of points by correct placement of a high number of bricks.

==> fig/brick-contours-big.txt <==
w
w
1.618090 6.691220
1.596938 6.743052
1.612709 6.864473
2.254096 7.067876
2.242365 7.003433
2.147695 6.970320
2.105656 6.896799
1.861934 6.818751
1.823023 6.749143
m
2.254097 7.067876 1.563392 6.848833
1.563392 6.848833 1.615843 6.683440
1.615843 6.683440 2.306547 6.902483
2.306547 6.902483 2.254097 7.067876
w
-1.701514 6.672373
-1.739886 6.739523
-1.858080 6.771580
-1.938927 6.911870
-1.325116 6.758281
-1.304013 6.581936
m
-1.938927 6.911870 -1.981334 6.742391
-1.981334 6.742391 -1.306138 6.573441
-1.306138 6.573441 -1.263731 6.742920
-1.263731 6.742920 -1.938927 6.911870
w
-27.190979 17.647459
w
-107.972031 55.577732
w
-21.884769 12.393003
w
-34.011314 17.471670
w
-8.128726 4.457995
-7.973400 4.523753
-7.891971 4.497934
-7.793265 4.542471
-7.637103 4.492431
-7.543615 4.537635
-7.468646 4.513367
-7.378700 4.559141
-7.164025 4.489059
-7.136918 4.443423
-7.267093 4.374905
-7.338881 4.397587
-7.383925 4.375010
-7.532026 4.421662
-7.578910 4.399271
-7.655344 4.423269
-7.703504 4.401034
-7.781839 4.425514
-7.881481 4.381471
m
-8.128633 4.559814 -8.128798 4.375679
-8.128798 4.375679 -7.136978 4.374788
-7.136978 4.374788 -7.136813 4.558923
-7.136813 4.558923 -8.128633 4.559814
w
-34.200283 12.967101
w
0.741793 2.440903
0.742937 2.463027
0.725233 2.484179
0.729840 2.574056
0.750049 2.597929
0.826446 2.602767
0.844229 2.581228
0.863399 2.582522
0.881154 2.561101
0.874142 2.448962
l
0.878424 2.605932 0.718413 2.596189
0.718413 2.596189 0.727920 2.440058
0.727920 2.440058 0.887931 2.449801
0.887931 2.449801 0.878424 2.605932
w
1.516096 2.437012
1.480262 2.478065
1.495343 2.616236
1.598982 2.627948
1.617071 2.606914
1.614276 2.583550
1.632365 2.562685
1.624122 2.493502
1.642192 2.472958
1.621432 2.470656
1.598113 2.445674
l
1.624906 2.630787 1.465448 2.613323
1.465448 2.613323 1.485164 2.433303
1.485164 2.433303 1.644622 2.450768
1.644622 2.450768 1.624906 2.630787
w
-2.370193 2.483623
-2.398064 2.510526
-2.406954 2.558167
-2.387769 2.578730
-2.396858 2.626988
-2.377722 2.647773
-2.382341 2.672161
-2.311545 2.661705
-2.292610 2.682637
-2.246025 2.675874
-2.220621 2.532194
-2.258309 2.491323
-2.281349 2.494427
-2.300315 2.474091
l
-2.249521 2.695646 -2.425752 2.664486
-2.425752 2.664486 -2.389306 2.458356
-2.389306 2.458356 -2.213074 2.489516
-2.213074 2.489516 -2.249521 2.695646
w
-0.013418 2.226166
-0.031587 2.247169
-0.033592 2.506610
0.113650 2.507538
0.112773 2.247968
0.094679 2.226758
l
0.113650 2.507538 -0.033592 2.506611
-0.033592 2.506611 -0.031825 2.225961
-0.031825 2.225961 0.115417 2.226888
0.115417 2.226888 0.113650 2.507538
w
-0.777005 2.223062
-0.796933 2.245135
-0.809686 2.439800
-0.792253 2.460877
-0.796728 2.527776
-0.664311 2.521043
-0.644256 2.497877
-0.637084 2.366111
-0.654492 2.345265
-0.648762 2.238481
-0.666057 2.218133
l
-0.646329 2.535963 -0.814423 2.526813
-0.814423 2.526813 -0.797232 2.210993
-0.797232 2.210993 -0.629139 2.220143
-0.629139 2.220143 -0.646329 2.535963
w
-1.571571 1.944287
-1.600373 2.196589
-1.564905 2.236074
-1.464299 2.227155
-1.442009 2.203974
-1.417936 1.973314
-1.435442 1.954253
-1.433392 1.933816
l
-1.446648 2.248416 -1.604067 2.231987
-1.604067 2.231987 -1.571445 1.919408
-1.571445 1.919408 -1.414025 1.935837
-1.414025 1.935837 -1.446648 2.248416
w
-36.626884 8.810689
w
0.817856 1.763858
0.800729 1.782584
0.764661 1.781051
0.765550 1.800601
0.748409 1.819454
0.753866 1.938515
0.772053 1.939343
0.791261 1.960304
0.809528 1.961183
0.826777 1.941943
0.900152 1.945680
0.894592 1.845811
0.911787 1.826950
0.909622 1.787595
0.891397 1.786717
0.872186 1.766302
l
0.755020 1.963681 0.746012 1.767151
0.746012 1.767151 0.908705 1.759694
0.908705 1.759694 0.917712 1.956224
0.917712 1.956224 0.755020 1.963681
w
1.527548 1.766550
1.529394 1.786564
1.511631 1.805175
1.513493 1.825304
1.495748 1.844006
1.505352 1.945956
1.644966 1.957670
1.634360 1.854905
1.652322 1.836186
1.648237 1.795677
1.626300 1.773980
l
1.644966 1.957670 1.488084 1.945866
1.488084 1.945866 1.501722 1.764607
1.501722 1.764607 1.658605 1.776411
1.658605 1.776411 1.644966 1.957670
w
-2.332384 1.705172
-2.357814 1.727794
-2.380380 1.729870
-2.396096 1.834105
-2.337754 1.890538
-2.248132 1.881593
-2.245042 1.860619
-2.219889 1.837614
-2.238974 1.818894
-2.227273 1.736304
-2.246433 1.717766
-2.243601 1.697327
l
-2.390696 1.895216 -2.406907 1.711757
-2.406907 1.711757 -2.230817 1.696198
-2.230817 1.696198 -2.214607 1.879657
-2.214607 1.879657 -2.390696 1.895216
w
-12.734011 3.275709
-12.960434 3.359766
-13.343479 3.428487
-13.591333 3.518888
-13.690651 3.629520
-13.486972 3.591281
-13.241535 3.500140
-13.195033 3.446645
-12.960434 3.359766
-12.597314 3.294791
-12.555962 3.244341
w
0.807593 1.098181
0.790787 1.115466
0.795972 1.258488
0.919443 1.262256
0.915579 1.172189
0.932502 1.154811
0.931756 1.136949
0.895088 1.100393
l
0.929779 1.262517 0.787160 1.258912
0.787160 1.258912 0.791234 1.097768
0.791234 1.097768 0.933853 1.101373
0.933853 1.101373 0.929779 1.262517
w
1.551320 1.104767
1.533484 1.122239
1.537264 1.177223
1.519472 1.194769
1.526148 1.287365
1.583861 1.290284
1.604681 1.310016
1.624109 1.311047
1.642089 1.293316
1.661617 1.294352
1.658622 1.256896
1.676686 1.239220
1.669569 1.146458
1.687688 1.128899
1.668207 1.128030
1.647461 1.108803
l
1.668986 1.316428 1.508932 1.300467
1.508932 1.300467 1.529221 1.097012
1.529221 1.097012 1.689276 1.112973
1.689276 1.112973 1.668986 1.316428
w
-8.163466 1.559428
-8.175950 1.590904
-8.094470 1.583062
-8.026592 1.606541
-7.947515 1.598778
-7.881772 1.622044
-7.729386 1.606810
-7.666642 1.629814
-7.449533 1.607776
-7.390444 1.630475
-7.252746 1.616295
-7.231404 1.557535
-7.288838 1.534827
-7.498418 1.555028
-7.559324 1.532004
-7.781456 1.553099
-7.846204 1.529737
m
-7.232002 1.633249 -8.176226 1.625787
-8.176226 1.625787 -8.175446 1.527135
-8.175446 1.527135 -7.231222 1.534597
-7.231222 1.534597 -7.232002 1.633249
w
-2.368529 0.895352
-2.384896 1.064755
-2.362857 1.063678
-2.342852 1.081562
-2.234427 1.076272
-2.220582 0.926836
-2.240319 0.909104
-2.238733 0.890587
l
-2.235836 1.091477 -2.386082 1.077557
-2.386082 1.077557 -2.367653 0.878642
-2.367653 0.878642 -2.217407 0.892563
-2.217407 0.892563 -2.235836 1.091477
w
-12.319024 1.524550
-12.409286 1.691460
-12.075146 1.663840
-11.715511 1.557354
-11.675595 1.477786
m
-12.409286 1.691460 -12.422376 1.533093
-12.422376 1.533093 -11.676122 1.471408
-11.676122 1.471408 -11.663032 1.629775
-11.663032 1.629775 -12.409286 1.691460
w
0.042213 0.796085
0.025616 0.812998
0.025337 1.087937
0.042118 1.105437
0.126164 1.105725
0.142909 1.088331
0.159718 1.088421
0.159461 1.036199
0.176138 1.018951
0.175061 0.813361
0.158369 0.796356
l
0.176050 1.105775 0.025319 1.105622
0.025319 1.105622 0.025633 0.796068
0.025633 0.796068 0.176364 0.796221
0.176364 0.796221 0.176050 1.105775
w
-0.746003 0.800762
-0.746998 0.835000
-0.764717 0.852405
-0.765250 0.869600
-0.748564 0.886563
-0.753802 1.042898
-0.771791 1.060781
-0.755078 1.078007
-0.616997 1.075459
-0.609884 0.816225
-0.626463 0.799359
l
-0.617171 1.081791 -0.772251 1.077535
-0.772251 1.077535 -0.764514 0.795571
-0.764514 0.795571 -0.609434 0.799827
-0.609434 0.799827 -0.617171 1.081791
w
-1.541769 0.588290
-1.554168 0.833552
-1.536269 0.850768
-1.423803 0.847947
-1.420144 0.777749
-1.400767 0.759897
-1.393824 0.603747
-1.411542 0.586717
l
-1.405695 0.857369 -1.554990 0.849822
-1.554990 0.849822 -1.541357 0.580154
-1.541357 0.580154 -1.392062 0.587702
-1.392062 0.587702 -1.405695 0.857369
w
-15.485999 0.907057
w
1.592935 0.450671
1.574723 0.467902
1.578795 0.572279
1.560690 0.589485
1.580292 0.607217
1.713883 0.609217
1.711457 0.556434
1.729971 0.539096
1.727044 0.468963
1.707121 0.451352
l
1.728918 0.609442 1.560429 0.606920
1.560429 0.606920 1.562790 0.449192
1.562790 0.449192 1.731279 0.451714
1.731279 0.451714 1.728918 0.609442
w
0.840934 0.413674
0.807370 0.447048
0.810050 0.581453
0.827565 0.598475
0.931019 0.599402
0.947928 0.582605
0.947498 0.565662
0.964434 0.548871
0.961725 0.430778
0.909904 0.430616
0.892372 0.413795
l
0.810456 0.601806 0.806718 0.414357
0.806718 0.414357 0.961689 0.411266
0.961689 0.411266 0.965428 0.598715
0.965428 0.598715 0.810456 0.601806
w
-2.334298 0.400853
-2.335183 0.418906
-2.357709 0.437106
-2.366154 0.582465
-2.195088 0.579773
-2.188213 0.453986
-2.208328 0.436207
-2.207471 0.418295
-2.228537 0.418394
-2.248840 0.400546
l
-2.195744 0.591779 -2.366154 0.582465
-2.366154 0.582465 -2.355892 0.394695
-2.355892 0.394695 -2.185482 0.404009
-2.185482 0.404009 -2.195744 0.591779
w
-13.988278 -0.384486
-14.208953 -0.350229
-14.433736 -0.359059
-14.436841 -0.315169
-14.915741 -0.242469
-16.522602 -0.294104
w
1.619401 -0.239072
1.619557 -0.083956
1.638519 -0.067195
1.714540 -0.069046
1.733586 -0.086848
1.752802 -0.087351
1.752544 -0.208895
1.733367 -0.225622
1.714215 -0.224968
1.695177 -0.241658
l
1.619592 -0.067155 1.619222 -0.241497
1.619222 -0.241497 1.752474 -0.241780
1.752474 -0.241780 1.752844 -0.067438
1.752844 -0.067438 1.619592 -0.067155
w
0.938532 -0.287169
0.921305 -0.270025
0.852940 -0.268512
0.852809 -0.201816
0.835783 -0.184850
0.835850 -0.101731
0.852864 -0.101996
0.869945 -0.085638
0.972831 -0.087301
0.990045 -0.104297
0.990160 -0.271650
0.972898 -0.271233
0.955731 -0.287583
l
0.990033 -0.085556 0.835716 -0.085662
0.835716 -0.085662 0.835854 -0.287664
0.835854 -0.287664 0.990171 -0.287559
0.990171 -0.287559 0.990033 -0.085556
w
-2.323572 -0.406522
-2.344668 -0.389570
-2.342650 -0.245456
-2.321076 -0.226639
-2.215183 -0.222534
-2.194383 -0.239530
-2.194526 -0.257327
-2.173859 -0.274275
-2.175408 -0.381187
-2.196614 -0.400080
l
-2.342305 -0.220755 -2.344901 -0.406224
-2.344901 -0.406224 -2.175739 -0.408592
-2.175739 -0.408592 -2.173143 -0.223123
-2.173143 -0.223123 -2.342305 -0.220755
w
0.105985 -0.657836
0.089590 -0.640930
0.073179 -0.640857
0.073693 -0.357852
0.139066 -0.358108
0.155434 -0.341679
0.188148 -0.341866
0.204507 -0.358490
0.204494 -0.408129
0.220880 -0.424830
0.221024 -0.641908
0.138843 -0.641215
0.122408 -0.657933
l
0.220824 -0.341636 0.072979 -0.341734
0.072979 -0.341734 0.073190 -0.657966
0.073190 -0.657966 0.221035 -0.657867
0.221035 -0.657867 0.220824 -0.341636
w
-0.688516 -0.666130
-0.705115 -0.649612
-0.722034 -0.650059
-0.718272 -0.381203
-0.701260 -0.364216
-0.600634 -0.362448
-0.567542 -0.395148
-0.570814 -0.663341
l
-0.718507 -0.361009 -0.722225 -0.665719
-0.722225 -0.665719 -0.570866 -0.667566
-0.570866 -0.667566 -0.567147 -0.362857
-0.567147 -0.362857 -0.718507 -0.361009
w
-1.500998 -0.751138
-1.499755 -0.716030
-1.517765 -0.699506
-1.513151 -0.542703
-1.531328 -0.526218
-1.530524 -0.491593
-1.511562 -0.473518
-1.511209 -0.456264
-1.382551 -0.451146
-1.364689 -0.467584
-1.366963 -0.570716
-1.349224 -0.587170
-1.353231 -0.725846
-1.372033 -0.744220
l
-1.360394 -0.444461 -1.536647 -0.458255
-1.536647 -0.458255 -1.513400 -0.755284
-1.513400 -0.755284 -1.337146 -0.741489
-1.337146 -0.741489 -1.360394 -0.444461
w
-7.414570 -1.446257
-7.478957 -1.427345
-7.698529 -1.459065
-7.767004 -1.440052
-7.921422 -1.462173
-8.066344 -1.423835
-7.678384 -1.370014
-7.610834 -1.389227
-7.466090 -1.369014
-7.401588 -1.388113
-7.331806 -1.378263
-7.269231 -1.397257
-7.344550 -1.436049
m
-7.271288 -1.351651 -8.067980 -1.387587
-8.067980 -1.387587 -8.064013 -1.475550
-8.064013 -1.475550 -7.267321 -1.439615
-7.267321 -1.439615 -7.271288 -1.351651
w
1.653788 -0.925996
1.633999 -0.906587
1.628286 -0.745679
1.704550 -0.750507
1.723182 -0.733908
1.742452 -0.735146
1.762385 -0.754283
1.768654 -0.916487
1.672169 -0.909330
l
1.761541 -0.732426 1.627468 -0.737608
1.627468 -0.737608 1.634778 -0.926731
1.634778 -0.926731 1.768850 -0.921549
1.768850 -0.921549 1.761541 -0.732426
w
0.983392 -0.973232
0.965501 -0.954758
0.878768 -0.950704
0.875301 -0.776855
1.013798 -0.782629
1.017922 -0.957371
1.000415 -0.956485
l
1.014266 -0.774083 0.875301 -0.776855
0.875301 -0.776855 0.879259 -0.975309
0.879259 -0.975309 1.018224 -0.972538
1.018224 -0.972538 1.014266 -0.774083
w
-2.326767 -1.238368
-2.323453 -1.199839
-2.343580 -1.182914
-2.335912 -1.087407
-2.312833 -1.066336
-2.311438 -1.047425
-2.204695 -1.037459
-2.165226 -1.071093
-2.175257 -1.203465
-2.155736 -1.220387
l
-2.168680 -1.034097 -2.355843 -1.051570
-2.355843 -1.051570 -2.338303 -1.239445
-2.338303 -1.239445 -2.151140 -1.221972
-2.151140 -1.221972 -2.168680 -1.034097
w
-214.658600 54.914822
w
1.674695 -1.619864
1.661244 -1.425599
1.679426 -1.408408
1.797232 -1.420562
1.808701 -1.576454
1.790268 -1.593877
1.791808 -1.613650
1.752030 -1.609048
1.733740 -1.626546
l
1.796504 -1.400302 1.660146 -1.409743
1.660146 -1.409743 1.675437 -1.630583
1.675437 -1.630583 1.811795 -1.621142
1.811795 -1.621142 1.796504 -1.400302
w
-2.307970 -1.687177
-2.327605 -1.669716
-2.322921 -1.628923
-2.342653 -1.611551
-2.331595 -1.510797
-2.309697 -1.508038
-2.285833 -1.485404
-2.266186 -1.502616
-2.180265 -1.492146
-2.160964 -1.509380
-2.175550 -1.649454
-2.199234 -1.672537
l
-2.328611 -1.476699 -2.350071 -1.682793
-2.350071 -1.682793 -2.180856 -1.700413
-2.180856 -1.700413 -2.159396 -1.494319
-2.159396 -1.494319 -2.328611 -1.476699
w
0.936594 -1.667906
0.917987 -1.647369
0.900201 -1.646147
0.898724 -1.607793
0.880297 -1.587541
0.897288 -1.569668
0.893876 -1.475313
0.910847 -1.457697
1.035105 -1.465971
1.053784 -1.486071
1.057071 -1.561927
1.039938 -1.579673
1.043402 -1.656590
1.007399 -1.653835
0.990293 -1.671826
l
0.889947 -1.455373 0.874759 -1.663391
0.874759 -1.663391 1.048735 -1.676094
1.048735 -1.676094 1.063923 -1.468076
1.063923 -1.468076 0.889947 -1.455373
w
-1.484387 -2.154308
-1.482347 -2.133006
-1.499846 -2.114104
-1.491925 -2.029975
-1.509444 -2.011374
-1.496502 -1.867547
-1.475505 -1.845247
-1.437181 -1.841241
-1.419762 -1.859448
-1.362752 -1.853684
-1.345443 -1.871976
-1.353726 -1.973842
-1.336427 -1.992464
-1.348910 -2.138725
l
-1.348241 -1.834586 -1.521701 -1.847565
-1.521701 -1.847565 -1.498669 -2.155377
-1.498669 -2.155377 -1.325209 -2.142398
-1.325209 -2.142398 -1.348241 -1.834586
w
0.139950 -2.128169
0.122431 -2.107248
0.122262 -1.845839
0.139451 -1.826468
0.260008 -1.828836
0.260826 -1.927709
0.278364 -1.948155
0.279771 -2.090151
0.262447 -2.110245
0.262640 -2.130915
l
0.279600 -1.826377 0.122249 -1.826479
0.122249 -1.826479 0.122446 -2.131006
0.122446 -2.131006 0.279798 -2.130904
0.279798 -2.130904 0.279600 -1.826377
w
-0.653004 -2.164251
-0.669936 -2.144365
-0.659675 -1.919817
-0.676477 -1.900758
-0.675600 -1.880854
-0.657950 -1.879957
-0.639495 -1.859270
-0.534281 -1.854629
-0.517502 -1.873705
-0.528077 -2.158050
l
-0.518026 -1.854192 -0.677613 -1.858477
-0.677613 -1.858477 -0.669390 -2.164691
-0.669390 -2.164691 -0.509803 -2.160406
-0.509803 -2.160406 -0.518026 -1.854192
w
1.694483 -2.302843
1.692305 -2.280700
1.669943 -2.255707
1.688030 -2.236695
1.675832 -2.106855
1.736241 -2.115284
1.754453 -2.096713
1.795141 -2.102531
1.817734 -2.127043
1.824335 -2.192209
1.805993 -2.210985
1.815185 -2.299385
1.753433 -2.289860
1.735230 -2.308974
l
1.676356 -2.093623 1.667940 -2.306311
1.667940 -2.306311 1.819583 -2.312311
1.819583 -2.312311 1.827999 -2.099623
1.827999 -2.099623 1.676356 -2.093623
w
-2.315257 -2.525864
-2.311496 -2.502153
-2.330614 -2.482857
-2.309020 -2.343322
-2.283037 -2.316451
-2.238254 -2.308621
-2.219292 -2.327491
-2.175008 -2.319862
-2.178255 -2.342595
-2.159465 -2.361605
-2.162755 -2.384504
-2.144021 -2.403648
-2.154147 -2.473181
-2.179837 -2.500608
l
-2.302121 -2.298737 -2.336755 -2.522538
-2.336755 -2.522538 -2.165878 -2.548982
-2.165878 -2.548982 -2.131243 -2.325181
-2.131243 -2.325181 -2.302121 -2.298737
w
0.933435 -2.362250
0.923450 -2.168876
1.052474 -2.180698
1.062756 -2.353204
1.045334 -2.373234
l
1.052893 -2.162193 0.923450 -2.168876
0.923450 -2.168876 0.934298 -2.378968
0.934298 -2.378968 1.063741 -2.372284
1.063741 -2.372284 1.052893 -2.162193
w
-17.497908 -8.697639
w
1.728043 -2.985129
1.710531 -2.834213
1.728737 -2.813262
1.834851 -2.832639
1.850492 -2.958601
1.832093 -2.979981
1.810530 -2.975800
1.792186 -2.997306
l
1.832234 -2.801252 1.708374 -2.815624
1.708374 -2.815624 1.730289 -3.004488
1.730289 -3.004488 1.854149 -2.990116
1.854149 -2.990116 1.832234 -2.801252
w
-14.405825 -8.134052
-14.546468 -8.139197
-14.347521 -7.927708
-14.020432 -7.720022
-12.963427 -7.242030
-13.043472 -7.333183
-13.329474 -7.519392
-13.539726 -7.615777
-13.847589 -7.815223
-14.073482 -7.919811
m
-13.017523 -7.147301 -14.597618 -8.049628
-14.597618 -8.049628 -14.514099 -8.195882
-14.514099 -8.195882 -12.934004 -7.293554
-12.934004 -7.293554 -13.017523 -7.147301
w
0.935031 -3.039593
0.925926 -2.890236
0.945139 -2.892346
0.962861 -2.870043
1.059491 -2.881349
1.070045 -3.030854
1.052208 -3.053746
l
1.059882 -2.864129 0.924837 -2.872361
0.924837 -2.872361 0.936324 -3.060810
0.936324 -3.060810 1.071369 -3.052578
1.071369 -3.052578 1.059882 -2.864129
w
-2.185734 -3.343868
-2.204253 -3.321213
-2.299061 -3.343555
-2.288776 -3.287368
-2.307511 -3.265127
-2.292545 -3.182536
-2.175606 -3.156234
-2.138633 -3.200258
-2.152683 -3.282655
-2.134247 -3.305210
-2.162338 -3.338474
l
-2.140533 -3.154768 -2.311823 -3.161925
-2.311823 -3.161925 -2.304014 -3.348810
-2.304014 -3.348810 -2.132724 -3.341653
-2.132724 -3.341653 -2.140533 -3.154768
w
1.748866 -3.661294
1.729905 -3.514607
1.748290 -3.490575
1.859693 -3.515105
1.841191 -3.539064
1.853314 -3.627282
1.834793 -3.651847
1.789723 -3.641553
1.771258 -3.666318
l
1.731327 -3.489610 1.721440 -3.663485
1.721440 -3.663485 1.850837 -3.670843
1.850837 -3.670843 1.860724 -3.496968
1.860724 -3.496968 1.731327 -3.489610
w
-1.443607 -3.577986
-1.440053 -3.549077
-1.457786 -3.524059
-1.450781 -3.467143
-1.468488 -3.442603
-1.448384 -3.277177
-1.424372 -3.246856
-1.406751 -3.270430
-1.324180 -3.257600
-1.306594 -3.281408
-1.315559 -3.363083
-1.297929 -3.387474
-1.313531 -3.527962
-1.334473 -3.531330
-1.358810 -3.563506
l
-1.446436 -3.244023 -1.483036 -3.573607
-1.483036 -3.573607 -1.320603 -3.591645
-1.320603 -3.591645 -1.284002 -3.262061
-1.284002 -3.262061 -1.446436 -3.244023
w
-2.254714 -3.845220
-2.273231 -3.820122
-2.297853 -3.826680
-2.285790 -3.763953
-2.304378 -3.739360
-2.286834 -3.647465
-2.166516 -3.617271
-2.148122 -3.641465
-2.153536 -3.671675
-2.135171 -3.696184
-2.146196 -3.757582
-2.127852 -3.782578
-2.151812 -3.788624
-2.181638 -3.826102
l
-2.154521 -3.614432 -2.337821 -3.657818
-2.337821 -3.657818 -2.291409 -3.853906
-2.291409 -3.853906 -2.108108 -3.810520
-2.108108 -3.810520 -2.154521 -3.614432
w
0.202609 -3.626338
0.182891 -3.596974
0.181800 -3.428824
0.162452 -3.400879
0.162322 -3.373682
0.181286 -3.347215
0.181119 -3.320359
0.314726 -3.325524
0.319471 -3.602692
0.299927 -3.601717
0.280812 -3.629533
l
0.314598 -3.318073 0.161079 -3.320702
0.161079 -3.320702 0.166401 -3.631492
0.166401 -3.631492 0.319920 -3.628864
0.319920 -3.628864 0.314598 -3.318073
w
-0.621682 -3.672946
-0.618303 -3.614912
-0.636431 -3.587731
-0.625028 -3.391983
-0.489167 -3.383097
-0.493032 -3.465569
-0.474851 -3.492304
-0.481451 -3.634387
-0.502592 -3.664597
l
-0.626628 -3.376711 -0.640350 -3.672079
-0.640350 -3.672079 -0.483541 -3.679363
-0.483541 -3.679363 -0.469819 -3.383996
-0.469819 -3.383996 -0.626628 -3.376711
w
0.962326 -3.751328
0.952183 -3.604309
0.970487 -3.578228
1.072403 -3.592630
1.083941 -3.739567
1.042535 -3.733301
1.024133 -3.760181
l
1.072326 -3.571202 0.950479 -3.579608
0.950479 -3.579608 0.963226 -3.764383
0.963226 -3.764383 1.085073 -3.755977
1.085073 -3.755977 1.072326 -3.571202
w
1.753003 -4.351430
1.748194 -4.316379
1.766870 -4.287585
1.757405 -4.218810
1.804209 -4.230711
1.822875 -4.202625
1.846423 -4.208724
1.861450 -4.312318
1.842729 -4.341044
1.818960 -4.334742
1.800249 -4.363728
l
1.845072 -4.199405 1.733303 -4.215618
1.733303 -4.215618 1.755724 -4.370185
1.755724 -4.370185 1.867492 -4.353973
1.867492 -4.353973 1.845072 -4.199405
w
-2.281415 -4.713227
-2.266020 -4.635996
-2.284397 -4.605894
-2.269407 -4.530593
-2.141999 -4.492801
-2.123730 -4.522468
-2.130685 -4.559712
-2.112428 -4.589889
-2.119473 -4.627731
-2.152114 -4.673531
l
-2.133296 -4.490220 -2.330236 -4.548637
-2.330236 -4.548637 -2.281415 -4.713228
-2.281415 -4.713228 -2.084474 -4.654810
-2.084474 -4.654810 -2.133296 -4.490220
w
0.993394 -4.465712
0.969003 -4.426700
0.961394 -4.322154
0.999315 -4.260627
1.107212 -4.278668
1.119009 -4.417479
1.100041 -4.448952
1.056167 -4.441221
1.037112 -4.473059
l
1.107023 -4.252788 0.957140 -4.263696
0.957140 -4.263696 0.972718 -4.477746
0.972718 -4.477746 1.122602 -4.466837
1.122602 -4.466837 1.107023 -4.252788
w
1.757429 -5.051988
1.751627 -5.010511
1.770602 -4.976536
1.764862 -4.935791
1.789558 -4.942896
1.808497 -4.909585
1.883173 -4.931618
1.895554 -5.013648
1.857594 -5.081763
l
1.775469 -4.899841 1.732669 -5.044906
1.732669 -5.044906 1.874027 -5.086612
1.874027 -5.086612 1.916827 -4.941547
1.916827 -4.941547 1.775469 -4.899841
w
0.992197 -5.030802
0.989100 -4.990048
1.057626 -5.002712
1.077189 -4.966557
1.123080 -4.975547
1.130230 -5.057316
w
0.214686 -4.940968
0.213899 -4.862068
0.235566 -4.863145
0.256716 -4.825397
0.343279 -4.830786
0.345766 -4.948842
w
-0.593561 -4.958841
-0.569182 -4.916963
-0.459421 -4.908368
-0.461315 -4.948131
w
-1.440889 -5.096563
-1.424747 -4.972662
-1.443152 -4.937461
-1.422559 -4.779203
-1.440860 -4.745624
-1.430936 -4.669347
-1.316049 -4.645686
-1.279340 -4.712281
-1.292970 -4.828144
-1.274492 -4.862879
-1.279137 -4.902573
-1.302366 -4.907268
-1.330541 -4.952269
-1.345590 -5.075343
n
0.958973 2.432297 0.946817 2.631927
0.659527 2.414063 0.647372 2.613694
0.958973 2.432297 0.659527 2.414063
0.946817 2.631927 0.647372 2.613694
n
1.471960 2.372050 1.670772 2.393824
1.439299 2.670267 1.638110 2.692041
1.471960 2.372050 1.439299 2.670267
1.670772 2.393824 1.638110 2.692041
n
0.938625 2.006952 0.738835 2.016109
0.924889 1.707266 0.725099 1.716424
0.938625 2.006952 0.924889 1.707266
0.738835 2.016109 0.725099 1.716424
n
1.484881 1.704058 1.684317 1.719065
1.462371 2.003213 1.661808 2.018219
1.484881 1.704058 1.462371 2.003213
1.684317 1.719065 1.661808 2.018219
n
1.514483 1.047537 1.713496 1.067384
1.484712 1.346056 1.683725 1.365903
1.514483 1.047537 1.484712 1.346056
1.713496 1.067384 1.683725 1.365903
n
0.764330 1.027663 0.964266 1.032718
0.756748 1.327567 0.956684 1.332622
0.764330 1.027663 0.756748 1.327567
0.964266 1.032718 0.956684 1.332622
n
1.797334 0.431573 1.794340 0.631551
1.497367 0.427083 1.494374 0.627061
1.797334 0.431573 1.497367 0.427083
1.794340 0.631551 1.494374 0.627061
n
0.989044 0.654512 0.789084 0.658500
0.983062 0.354572 0.783102 0.358560
0.989044 0.654512 0.983062 0.354572
0.789084 0.658500 0.783102 0.358560
n
1.786351 -0.004680 1.586352 -0.004255
1.785714 -0.304679 1.585715 -0.304255
1.786351 -0.004680 1.785714 -0.304679
1.586352 -0.004255 1.585715 -0.304255
n
0.813046 -0.336679 1.013046 -0.336542
0.812841 -0.036679 1.012841 -0.036542
0.813046 -0.336679 0.812841 -0.036679
1.013046 -0.336542 1.012841 -0.036542
n
1.604027 -0.983329 1.803878 -0.975604
1.592441 -0.683552 1.792292 -0.675828
1.604027 -0.983329 1.592441 -0.683552
1.803878 -0.975604 1.792292 -0.675828
n
0.849774 -1.026661 1.049734 -1.022672
0.843791 -0.726720 1.043751 -0.722732
0.849774 -1.026661 0.843791 -0.726720
1.049734 -1.022672 1.043751 -0.722732
n
1.646571 -1.671991 1.846093 -1.658177
1.625849 -1.372708 1.825371 -1.358893
1.646571 -1.671991 1.625849 -1.372708
1.846093 -1.658177 1.825371 -1.358893
n
1.079999 -1.423413 0.880530 -1.408849
1.058153 -1.722617 0.858684 -1.708053
1.079999 -1.423413 1.058153 -1.722617
0.880530 -1.408849 0.858684 -1.708053
n
1.853822 -2.057038 1.653978 -2.049131
1.841961 -2.356804 1.642117 -2.348896
1.853822 -2.057038 1.841961 -2.356804
1.653978 -2.049131 1.642117 -2.348896
n
0.901463 -2.425537 1.101197 -2.415224
0.885994 -2.125936 1.085728 -2.115623
0.901463 -2.425537 0.885994 -2.125936
1.101197 -2.415224 1.085728 -2.115623
n
0.907415 -3.118276 1.107044 -3.106107
0.889162 -2.818832 1.088791 -2.806663
0.907415 -3.118276 0.889162 -2.818832
1.107044 -3.106107 1.088791 -2.806663
n
1.699217 -3.063397 1.897884 -3.040344
1.664639 -2.765396 1.863306 -2.742344
1.699217 -3.063397 1.664639 -2.765396
1.897884 -3.040344 1.863306 -2.742344
o
-0.805327 2.068486 -0.605623 2.079357
-0.837938 2.667599 -0.638234 2.678470
-0.805327 2.068486 -0.837938 2.667599
-0.605623 2.079357 -0.638234 2.678470
o
-0.057196 2.066126 0.142800 2.067385
-0.060975 2.666114 0.139021 2.667373
-0.057196 2.066126 -0.060975 2.666114
0.142800 2.067385 0.139021 2.667373
o
-0.782576 0.636051 -0.582651 0.641537
-0.799033 1.235825 -0.599109 1.241311
-0.782576 0.636051 -0.799033 1.235825
-0.582651 0.641537 -0.599109 1.241311
o
0.001146 0.650820 0.201146 0.651023
0.000538 1.250820 0.200537 1.251023
0.001146 0.650820 0.000538 1.250820
0.201146 0.651023 0.200537 1.251023
o
0.047207 -0.799867 0.247207 -0.799734
0.046807 -0.199868 0.246807 -0.199734
0.047207 -0.799867 0.046807 -0.199868
0.247207 -0.799734 0.246807 -0.199734
o
-0.541033 -0.215530 -0.741018 -0.213090
-0.548355 -0.815485 -0.748340 -0.813045
-0.541033 -0.215530 -0.548355 -0.815485
-0.741018 -0.213090 -0.748340 -0.813045
o
0.101218 -2.278756 0.301218 -2.278627
0.100829 -1.678757 0.300829 -1.678627
0.101218 -2.278756 0.100829 -1.678757
0.301218 -2.278627 0.300829 -1.678627
o
-0.685619 -2.312018 -0.485691 -2.306649
-0.701725 -1.712234 -0.501797 -1.706865
-0.685619 -2.312018 -0.701725 -1.712234
-0.485691 -2.306649 -0.501797 -1.706865
o
-0.441271 -3.233001 -0.641055 -3.223720
-0.469114 -3.832355 -0.668898 -3.823074
-0.441271 -3.233001 -0.469114 -3.832355
-0.641055 -3.223720 -0.668898 -3.823074
o
0.145650 -3.776451 0.345621 -3.773027
0.135378 -3.176539 0.335349 -3.173115
0.145650 -3.776451 0.135378 -3.176539
0.345621 -3.773027 0.335349 -3.173115
p
-1.546225 1.476773 -1.347305 1.497534
-1.670787 2.670291 -1.471868 2.691051
-1.546225 1.476773 -1.670787 2.670291
-1.347305 1.497534 -1.471868 2.691051
p
-1.543105 0.114478 -1.343360 0.124576
-1.603692 1.312948 -1.403947 1.323045
-1.543105 0.114478 -1.603692 1.312948
-1.343360 0.124576 -1.403947 1.323045
p
-1.489775 -1.205846 -1.290385 -1.190240
-1.583408 -0.009504 -1.384018 0.006101
-1.489775 -1.205846 -1.583408 -0.009504
-1.290385 -1.190240 -1.384018 0.006101
p
-1.478407 -2.600770 -1.278965 -2.585847
-1.567945 -1.404115 -1.368503 -1.389192
-1.478407 -2.600770 -1.567945 -1.404115
-1.278965 -2.585847 -1.368503 -1.389192


==> fig/brick-contours-middle.txt <==
w
w
-2.279467 2.218571
-2.306883 2.283128
-2.281634 2.303081
-2.300640 2.347792
-2.275842 2.368555
-2.254042 2.356318
-2.241926 2.366881
-2.220506 2.354848
-2.208608 2.365535
-2.187555 2.353699
-2.175867 2.364511
-2.155168 2.352867
-2.120999 2.386022
-2.080897 2.363308
-2.069880 2.374608
-2.096810 2.443511
-2.017997 2.398148
-1.992718 2.331220
-2.003397 2.319902
-1.979309 2.255706
-2.011872 2.223380
-2.030796 2.233556
-2.041911 2.222998
-2.061138 2.233335
-2.083826 2.212546
-2.103462 2.223057
-2.115046 2.212826
-2.135009 2.223508
-2.146793 2.213387
-2.167096 2.224245
-2.191186 2.204329
-2.211951 2.215380
-2.224270 2.205584
-2.245404 2.216823
-2.257952 2.207139
-1.979309 2.255706 -1.992718 2.331220
-1.992718 2.331220 -2.017997 2.398148
-2.017997 2.398148 -2.096810 2.443511
-2.096810 2.443511 -2.275842 2.368555
-2.275842 2.368555 -2.300640 2.347792
-2.300640 2.347792 -2.306883 2.283128
-2.306883 2.283128 -2.279467 2.218571
-2.279467 2.218571 -2.257952 2.207139
-2.257952 2.207139 -2.224270 2.205584
-2.224270 2.205584 -2.191186 2.204329
-2.191186 2.204329 -2.083826 2.212546
-2.083826 2.212546 -2.011872 2.223380
-2.011872 2.223380 -1.979309 2.255706
-1.979309 2.255706 -2.096810 2.443511
-2.096810 2.443511 -2.300640 2.347792
-2.300640 2.347792 -2.257952 2.207139
-2.257952 2.207139 -1.979309 2.255706
w
-1.921304 1.430294
-1.942213 1.450085
-1.951217 1.477693
-1.939052 1.485218
-1.967646 1.570847
-1.943586 1.586436
-1.926773 1.579640
-1.903293 1.595454
-1.886838 1.588774
-1.875329 1.596769
-1.859126 1.590192
-1.847794 1.598249
-1.831836 1.591771
-1.820675 1.599891
-1.804953 1.593511
-1.793958 1.601693
-1.778465 1.595408
-1.756869 1.611951
-1.726619 1.599666
-1.705621 1.616460
-1.676199 1.604530
-1.643694 1.493301
-1.654015 1.485210
-1.650200 1.471828
-1.671050 1.455863
-1.685398 1.461217
-1.696002 1.453310
-1.710549 1.458742
-1.721303 1.450888
-1.736057 1.456400
-1.746965 1.448597
-1.761933 1.454192
-1.773001 1.446442
-1.788189 1.452119
-1.799423 1.444422
-1.814838 1.450185
-1.826245 1.442540
-1.841894 1.448391
-1.865155 1.433245
-1.881141 1.439198
-1.893005 1.431697
-1.909245 1.437743
l
-1.658915 1.623930 -1.969613 1.587726
-1.969613 1.587726 -1.950454 1.423306
-1.950454 1.423306 -1.639756 1.459510
-1.639756 1.459510 -1.658915 1.623930
w
-3.600509 2.064345
-3.627264 2.109233
-3.599633 2.113729
-3.655661 2.206581
-3.522303 2.230482
-3.482860 2.211998
-3.384799 2.233496
-3.347723 2.215781
-3.296208 2.125056
-3.319590 2.119467
-3.294992 2.075650
-3.342555 2.064778
-3.379201 2.081254
-3.560039 2.046807
l
-3.306394 2.248322 -3.656718 2.219376
-3.656718 2.219376 -3.641900 2.040043
-3.641900 2.040043 -3.291575 2.068990
-3.291575 2.068990 -3.306394 2.248322
w
-0.391192 0.847423
-0.398869 0.856571
-0.413498 0.858097
-0.415640 0.900744
-0.423479 0.910210
-0.427860 0.989741
-0.397999 0.986225
-0.391034 0.994383
-0.376198 0.992736
-0.369236 1.000952
-0.317735 0.995736
-0.310780 1.004057
-0.288885 1.002080
-0.281924 1.010474
-0.231175 1.006461
-0.224195 1.014970
-0.188182 1.012608
-0.181174 1.021221
-0.152467 1.019645
-0.145183 1.010266
-0.144716 0.974599
-0.137507 0.965461
-0.137110 0.930608
-0.129970 0.921695
-0.129638 0.887600
-0.136558 0.879447
-0.143562 0.879742
-0.150467 0.871642
-0.192588 0.873741
-0.199466 0.865738
-0.248902 0.868835
-0.255767 0.860932
-0.284200 0.863020
-0.291063 0.855188
-0.334024 0.858759
-0.340896 0.851007
-0.362540 0.852993
-0.369422 0.845297
l
-0.142779 1.028190 -0.433464 0.993228
-0.433464 0.993228 -0.415012 0.839814
-0.415012 0.839814 -0.124327 0.874776
-0.124327 0.874776 -0.142779 1.028190
w
-5.029939 1.954342
-5.118905 2.078929
-5.009105 2.077620
-5.027546 2.103122
-4.871204 2.102251
-4.737673 2.052981
-4.720744 2.028584
-4.769094 2.028018
-4.719688 1.956106
-4.768620 1.955400
-4.752605 1.931835
-4.958688 1.930205
l
-5.118767 2.103630 -5.119729 1.931103
-5.119729 1.931103 -4.719841 1.928875
-4.719841 1.928875 -4.718879 2.101402
-4.718879 2.101402 -5.118767 2.103630
w
-3.402038 1.276204
-3.415828 1.307651
-3.459476 1.334637
-3.430119 1.339538
-3.468120 1.421303
-3.300650 1.450657
-3.266559 1.439309
-3.189700 1.454806
-3.157393 1.443866
-3.122014 1.364705
-3.146751 1.359337
-3.120433 1.297967
-3.170867 1.287162
-3.203118 1.297058
-3.366551 1.265748
l
-3.133423 1.468958 -3.470144 1.432108
-3.470144 1.432108 -3.450927 1.256514
-3.450927 1.256514 -3.114206 1.293363
-3.114206 1.293363 -3.133423 1.468958
w
-1.846860 0.667279
-1.871538 0.806280
-1.858502 0.812946
-1.843578 0.809443
-1.830766 0.816118
-1.816083 0.812664
-1.803486 0.819348
-1.789036 0.815942
-1.776648 0.822636
-1.762423 0.819277
-1.750236 0.825980
-1.736229 0.822667
-1.724237 0.829381
-1.710441 0.826112
-1.698636 0.832837
-1.671565 0.826426
-1.648580 0.839914
-1.622280 0.833671
-1.599969 0.847208
-1.574394 0.841127
-1.552391 0.707783
-1.574582 0.694359
-1.587178 0.696942
-1.598480 0.690235
-1.611254 0.692849
-1.622726 0.686145
-1.635683 0.688792
-1.647331 0.682090
-1.660477 0.684771
-1.672307 0.678070
-1.699101 0.683532
-1.723422 0.670134
-1.751045 0.675735
-1.763556 0.669037
-1.777645 0.671892
-1.790369 0.665192
-1.804685 0.668084
-1.817629 0.661383
l
-1.571371 0.850998 -1.872182 0.811133
-1.872182 0.811133 -1.851251 0.653193
-1.851251 0.653193 -1.550440 0.693058
-1.550440 0.693058 -1.571371 0.850998
w
27.223909 6.354712
w
-4.883875 1.097994
-4.923620 1.189422
-5.001271 1.223741
-4.940945 1.226790
-4.949923 1.245656
-4.833495 1.251713
-4.842583 1.270471
-4.731471 1.276571
-4.668890 1.261284
-4.643247 1.206704
-4.574917 1.174711
-4.627101 1.170897
-4.604263 1.118008
-4.825245 1.101923
-4.817909 1.084074
m
-4.596340 1.309582 -5.004606 1.244736
-5.004606 1.244736 -4.975121 1.059104
-4.975121 1.059104 -4.566855 1.123950
-4.566855 1.123950 -4.596340 1.309582
w
-3.269217 0.485123
-3.303513 0.502159
-3.325025 0.639863
-3.291682 0.634103
-3.231306 0.647888
-3.199479 0.642269
-3.086421 0.669553
-3.056836 0.664099
-3.025378 0.646650
-3.004393 0.516033
-3.059048 0.501363
-3.088511 0.505812
-3.145856 0.490976
-3.176674 0.495512
-3.236933 0.480497
l
-3.024456 0.677264 -3.325025 0.639863
-3.325025 0.639863 -3.303998 0.470883
-3.303998 0.470883 -3.003429 0.508284
-3.003429 0.508284 -3.024456 0.677264
w
-0.120138 0.122540
-0.126679 0.129254
-0.126583 0.175817
-0.133141 0.182594
-0.133112 0.209368
-0.139687 0.216193
-0.139683 0.249873
-0.133096 0.256510
-0.100210 0.255970
-0.093633 0.262638
-0.080504 0.262468
-0.073928 0.269155
-0.021489 0.268728
-0.014906 0.275467
0.030960 0.275416
0.030869 0.261891
0.037374 0.255157
0.037113 0.214837
0.043612 0.208163
0.043416 0.174802
0.049914 0.168171
0.049842 0.154883
0.036712 0.141582
0.017130 0.141559
0.010575 0.134936
-0.035099 0.135053
-0.041649 0.128465
-0.074303 0.128688
-0.080861 0.122123
l
0.033650 0.284230 -0.145699 0.259098
-0.145699 0.259098 -0.125625 0.115850
-0.125625 0.115850 0.053724 0.140982
0.053724 0.140982 0.033650 0.284230
w
-0.785774 0.028668
-0.793638 0.036073
-0.793522 0.043131
-0.801429 0.050570
-0.801079 0.078863
-0.809053 0.086374
-0.808824 0.136092
-0.816895 0.143723
-0.816926 0.157995
-0.808883 0.164599
-0.792831 0.163537
-0.784883 0.170126
-0.776929 0.169601
-0.769045 0.176180
-0.737616 0.174123
-0.729871 0.180686
-0.706655 0.179196
-0.699016 0.185746
-0.668505 0.183829
-0.660988 0.190367
-0.638418 0.188983
-0.630892 0.181560
-0.623436 0.181123
-0.623331 0.160264
-0.615877 0.152918
-0.615960 0.090719
-0.608590 0.083498
-0.608810 0.055988
-0.623657 0.056595
-0.631185 0.050012
-0.653686 0.050941
-0.661315 0.044338
-0.684094 0.045289
-0.691829 0.038665
-0.730412 0.040305
-0.738313 0.033648
-0.753982 0.034322
-0.761977 0.027644
l
-0.621812 0.196316 -0.820374 0.169161
-0.820374 0.169161 -0.800304 0.022402
-0.800304 0.022402 -0.601742 0.049557
-0.601742 0.049557 -0.621812 0.196316
w
-4.851763 0.309347
-4.852698 0.451055
-4.667131 0.476732
-4.607195 0.469760
-4.549800 0.478127
-4.491467 0.456326
-4.487595 0.337093
-4.724981 0.298344
l
-4.497538 0.500199 -4.871021 0.448520
-4.871021 0.448520 -4.847888 0.281338
-4.847888 0.281338 -4.474405 0.333017
-4.474405 0.333017 -4.497538 0.500199
w
-1.460362 -0.062607
-1.471337 -0.054129
-1.469415 -0.021983
-1.480537 -0.013393
-1.478019 0.042942
-1.489348 0.051715
-1.489082 0.059785
-1.477228 0.067091
-1.477002 0.075144
-1.454026 0.073599
-1.442451 0.080836
-1.419936 0.079304
-1.408608 0.086492
-1.364742 0.083487
-1.353790 0.090609
-1.321813 0.088411
-1.321970 0.080611
-1.311612 0.072131
-1.312224 0.048801
-1.301987 0.040419
-1.304436 -0.021632
-1.294379 -0.029844
-1.294770 -0.037589
-1.305619 -0.044916
-1.326693 -0.044065
-1.337765 -0.051449
-1.370076 -0.050174
-1.381455 -0.057630
-1.414608 -0.056353
-1.426313 -0.063884
l
-1.310322 0.100196 -1.492828 0.074749
-1.492828 0.074749 -1.472597 -0.070338
-1.472597 -0.070338 -1.290092 -0.044890
-1.290092 -0.044890 -1.310322 0.100196
w
74.181160 2.042179
w
-2.140786 -0.146467
-2.139537 -0.137111
-2.155645 -0.127337
-2.151093 -0.089888
-2.167483 -0.079932
-2.161053 -0.014425
-2.142912 -0.005978
-2.108714 -0.007735
-2.091161 0.000605
-2.057996 -0.001150
-2.040996 0.007089
-1.992942 0.004479
-1.995699 -0.031549
-1.980718 -0.041256
-1.984972 -0.086239
-1.970263 -0.095750
-1.973246 -0.122735
-1.989997 -0.131370
-2.005842 -0.130990
-2.022962 -0.139717
-2.055449 -0.138997
-2.073126 -0.147848
l
-1.984379 0.014348 -2.176414 -0.010274
-2.176414 -0.010274 -2.157389 -0.158652
-2.157389 -0.158652 -1.965354 -0.134030
-1.965354 -0.134030 -1.984379 0.014348
w
-2.833754 -0.262631
-2.856994 -0.251717
-2.849574 -0.218732
-2.873244 -0.207600
-2.866450 -0.174649
-2.890571 -0.163282
-2.882483 -0.119378
-2.854485 -0.109143
-2.852699 -0.098268
-2.825256 -0.088216
-2.701855 -0.092086
-2.679730 -0.103305
-2.684773 -0.134810
-2.663060 -0.145803
-2.666744 -0.166786
-2.645395 -0.177606
-2.653499 -0.219592
-2.705055 -0.240687
-2.778230 -0.240695
-2.805753 -0.251595
-2.808274 -0.262513
l
-2.671186 -0.055637 -2.902970 -0.104649
-2.902970 -0.104649 -2.866964 -0.274923
-2.866964 -0.274923 -2.635181 -0.225911
-2.635181 -0.225911 -2.671186 -0.055637
w
-3.494381 -0.353599
-3.559109 -0.329544
-3.543079 -0.278651
-3.576440 -0.266182
-3.555361 -0.190291
-3.515452 -0.178157
-3.409065 -0.179406
-3.377736 -0.191955
-3.393658 -0.253024
-3.363037 -0.265144
-3.370049 -0.289629
-3.340014 -0.301511
l
-3.395720 -0.136423 -3.600911 -0.205661
-3.600911 -0.205661 -3.545206 -0.370748
-3.545206 -0.370748 -3.340014 -0.301511
-3.340014 -0.301511 -3.395720 -0.136423
w
-4.245686 -0.442251
-4.239203 -0.427579
-4.283718 -0.414464
-4.253423 -0.341412
-4.298973 -0.327694
-4.287851 -0.298602
-4.231643 -0.283734
-4.226530 -0.269409
-4.128212 -0.268916
-4.085382 -0.282643
-4.090315 -0.296643
-4.048409 -0.310100
-4.086578 -0.408637
-4.195632 -0.440523
l
-4.050025 -0.263315 -4.300897 -0.271976
-4.300897 -0.271976 -4.294960 -0.443952
-4.294960 -0.443952 -4.044088 -0.435291
-4.044088 -0.435291 -4.050025 -0.263315
w
-7.082801 -0.673331
-7.046044 -0.628092
-6.557553 -0.605470
-6.430475 -0.579546
-6.401482 -0.538380
-5.806682 -0.515580
-5.706326 -0.493601
-5.684412 -0.456686
-5.588588 -0.435962
-5.515733 -0.451544
-5.061966 -0.437779
-4.984717 -0.419170
-4.953245 -0.353643
-4.837053 -0.383319
-4.844638 -0.399389
-4.788655 -0.413757
-4.837919 -0.510787
-4.911942 -0.530130
-4.902868 -0.513557
-4.960346 -0.499720
-5.396446 -0.517327
-5.487098 -0.538626
-5.509669 -0.575014
-5.604574 -0.597569
w
-0.023449 -0.632417
-0.023449 -0.624957
-0.030366 -0.617546
-0.030333 -0.588005
-0.037201 -0.580699
-0.037069 -0.522724
-0.043865 -0.515585
-0.043841 -0.508438
-0.037019 -0.501284
-0.037002 -0.494172
0.010527 -0.494092
0.017282 -0.486999
0.044427 -0.487028
0.051150 -0.479965
0.112320 -0.480216
0.119004 -0.473187
0.132631 -0.473276
0.146592 -0.487542
0.148124 -0.552137
0.155220 -0.559478
0.156415 -0.603509
0.149655 -0.610835
0.114888 -0.610477
0.108102 -0.617840
0.066485 -0.617570
0.059658 -0.624977
0.018090 -0.624888
0.011208 -0.632346
l
0.143390 -0.466155 -0.050015 -0.495111
-0.050015 -0.495111 -0.028577 -0.638303
-0.028577 -0.638303 0.164828 -0.609347
0.164828 -0.609347 0.143390 -0.466155
w
-0.687107 -0.717728
-0.686217 -0.709640
-0.693443 -0.702105
-0.690827 -0.678052
-0.698061 -0.670579
-0.695529 -0.646802
-0.702773 -0.639386
-0.701947 -0.631524
-0.709205 -0.624132
-0.705215 -0.585231
-0.641732 -0.582165
-0.633222 -0.574168
-0.609907 -0.573133
-0.601541 -0.565215
-0.525496 -0.562162
-0.518542 -0.569380
-0.520781 -0.599591
-0.513825 -0.606877
-0.515567 -0.629805
-0.508610 -0.637151
-0.509799 -0.652583
-0.502842 -0.659976
-0.504667 -0.683356
-0.512890 -0.691585
-0.528149 -0.692373
-0.536476 -0.700674
-0.606398 -0.704639
-0.615061 -0.713115
l
-0.521663 -0.551372 -0.715978 -0.585047
-0.715978 -0.585047 -0.691291 -0.727503
-0.691291 -0.727503 -0.496976 -0.693829
-0.496976 -0.693829 -0.521663 -0.551372
w
-5.444675 -1.406572
-5.504605 -1.397593
-5.587423 -1.411309
-5.565992 -1.388580
-5.628891 -1.379530
-6.861845 -1.578764
-7.052960 -1.563666
-7.616668 -1.652519
-7.852943 -1.639500
-7.657916 -1.585173
-6.958700 -1.480675
-6.804261 -1.435444
-6.242193 -1.353454
-6.116784 -1.314890
-5.407602 -1.214190
-5.347813 -1.224032
-4.853113 -1.153211
-4.774571 -1.125255
-4.712610 -1.116612
-4.666110 -1.126629
-4.680358 -1.145215
-4.634725 -1.155105
-4.649109 -1.173772
-4.604312 -1.183543
-4.633595 -1.221200
-4.589501 -1.230801
-4.604402 -1.249801
-4.679380 -1.278855
-4.803360 -1.299410
-4.850920 -1.290003
-5.269382 -1.358732
-5.365736 -1.393315
m
-4.607982 -1.100648 -7.863812 -1.562957
-7.863812 -1.562957 -7.837768 -1.746377
-7.837768 -1.746377 -4.581937 -1.284068
-4.581937 -1.284068 -4.607982 -1.100648
w
-4.066422 -1.208850
-4.137346 -1.189793
-4.112828 -1.155105
-4.149135 -1.145441
-4.113588 -1.094243
-4.150375 -1.084408
-4.127481 -1.050796
-4.032885 -1.037611
-3.997660 -1.047513
-3.952463 -1.041123
-3.918539 -1.050963
-3.950707 -1.099914
-3.884327 -1.119247
-3.929180 -1.185891
l
-3.898319 -1.018856 -4.161663 -1.055560
-4.161663 -1.055560 -4.138890 -1.218950
-4.138890 -1.218950 -3.875546 -1.182246
-3.875546 -1.182246 -3.898319 -1.018856
w
-1.331453 -0.810451
-1.340553 -0.802429
-1.351781 -0.803688
-1.360976 -0.795662
-1.358898 -0.786401
-1.368144 -0.778392
-1.362062 -0.750859
-1.371363 -0.742889
-1.367433 -0.724727
-1.376791 -0.716780
-1.367388 -0.671986
-1.345090 -0.670049
-1.332291 -0.660293
-1.194726 -0.649069
-1.186063 -0.656803
-1.189128 -0.673952
-1.180508 -0.681708
-1.183652 -0.698993
-1.175076 -0.706773
-1.181601 -0.741754
-1.173069 -0.749589
-1.179913 -0.785138
-1.253144 -0.792850
-1.265769 -0.803136
l
-1.182116 -0.643568 -1.382459 -0.665880
-1.382459 -0.665880 -1.365931 -0.814290
-1.365931 -0.814290 -1.165587 -0.791978
-1.165587 -0.791978 -1.182116 -0.643568
w
-3.390760 -1.110793
-3.416626 -1.101379
-3.398913 -1.071324
-3.425113 -1.061849
-3.407859 -1.032149
-3.434407 -1.022605
-3.417603 -0.993240
-3.444511 -0.983618
-3.436270 -0.969049
-3.393325 -0.949863
-3.325392 -0.940715
-3.299814 -0.950325
-3.234874 -0.941472
-3.249795 -0.969433
-3.225337 -0.978934
-3.240663 -1.007197
-3.216517 -1.016635
-3.240296 -1.059645
-3.216430 -1.069016
-3.256733 -1.088779
l
-3.231841 -0.923339 -3.448566 -0.958937
-3.448566 -0.958937 -3.422760 -1.116049
-3.422760 -1.116049 -3.206035 -1.080452
-3.206035 -1.080452 -3.231841 -0.923339
w
-2.026014 -0.920252
-2.051795 -0.903019
-2.040432 -0.870241
-2.053494 -0.861638
-2.042561 -0.829335
-2.055744 -0.820740
-2.045233 -0.788880
-2.025261 -0.776443
-1.929140 -0.765503
-1.910582 -0.753588
-1.895251 -0.751903
-1.870917 -0.768765
-1.873935 -0.778909
-1.861920 -0.787331
-1.871216 -0.818040
-1.859304 -0.826475
-1.865704 -0.847185
-1.853889 -0.855631
-1.863799 -0.887075
-1.878997 -0.889168
-1.897800 -0.901945
l
-1.867614 -0.747453 -2.069884 -0.776334
-2.069884 -0.776334 -2.048868 -0.923516
-2.048868 -0.923516 -1.846598 -0.894634
-1.846598 -0.894634 -1.867614 -0.747453
w
-2.758407 -1.033070
-2.727590 -0.968166
-2.746371 -0.959032
-2.740450 -0.946268
-2.759455 -0.937109
-2.731019 -0.874283
-2.701235 -0.858806
-2.653515 -0.852736
-2.635249 -0.861871
-2.566584 -0.853055
-2.571566 -0.865021
-2.554152 -0.874070
-2.564317 -0.898175
-2.547094 -0.907199
-2.557532 -0.931550
-2.540495 -0.940555
-2.551209 -0.965166
-2.534353 -0.974156
-2.539814 -0.986564
-2.567832 -1.002593
l
-2.556502 -0.835659 -2.784155 -0.872067
-2.784155 -0.872067 -2.758407 -1.033070
-2.758407 -1.033070 -2.530754 -0.996663
-2.530754 -0.996663 -2.556502 -0.835659
w
-7.830140 -4.801820
-8.195833 -4.791655
-8.376807 -4.876682
-8.719675 -4.883088
-8.923514 -4.976091
-9.542350 -5.014726
-9.785135 -5.120577
-9.656549 -5.024110
-9.774274 -5.034410
-10.028695 -5.143607
-14.219604 -5.769050
-13.994698 -5.638218
-15.941478 -5.990985
w
-31.015955 25.033710
w
2.703211 -4.324003
2.677658 -4.269224
2.683238 -4.236339
2.658437 -4.183425
2.676429 -4.089782
2.652606 -4.039833
2.658996 -4.010166
2.635833 -3.961817
2.649230 -3.904904
2.626803 -3.858589
2.633795 -3.831267
2.611956 -3.786362
2.619168 -3.759912
2.597891 -3.716348
2.605313 -3.690725
2.584571 -3.648435
2.599931 -3.599098
2.579781 -3.558425
2.587707 -3.534655
2.548769 -3.456292
2.573625 -3.389025
2.601140 -3.404584
2.609693 -3.382674
2.637630 -3.398442
2.646349 -3.376750
2.674723 -3.392735
2.683615 -3.371258
2.712442 -3.387465
2.721516 -3.366200
2.750812 -3.382636
2.769466 -3.340786
2.799320 -3.357402
2.808912 -3.336811
2.839275 -3.353672
2.849079 -3.333281
2.879971 -3.350393
2.889995 -3.330200
2.921434 -3.347571
2.942088 -3.307822
2.974194 -3.325412
2.984838 -3.305849
3.017541 -3.323718
3.028442 -3.304345
3.061764 -3.322501
3.072934 -3.303317
3.106899 -3.321769
3.129964 -3.284004
3.164729 -3.302722
3.188726 -3.265775
3.224337 -3.284774
3.249321 -3.248628
3.285827 -3.267925
3.298748 -3.250138
3.336035 -3.269782
3.362782 -3.234778
3.401060 -3.254751
3.428963 -3.220516
3.468294 -3.240841
3.497425 -3.207365
3.537872 -3.228060
3.568308 -3.195334
3.609943 -3.216425
3.641768 -3.184442
3.684664 -3.205952
3.717969 -3.174707
3.762211 -3.196663
3.814937 -3.151174
3.860912 -3.173608
3.898047 -3.144197
3.945577 -3.167142
4.024761 -3.110490
4.074688 -3.134019
4.160573 -3.080215
4.213182 -3.104408
4.282628 -3.065925
4.337759 -3.090819
4.437817 -3.042014
4.496264 -3.067742
4.522894 -3.056014
4.490402 -3.018586
4.549977 -3.044450
4.692583 -2.989048
4.756745 -3.015987
5.242262 -2.883497
5.320023 -2.912989
5.402569 -2.896972
5.482004 -2.974554
5.439754 -2.982452
5.480454 -3.022287
5.438752 -3.030355
5.522228 -3.112233
5.480772 -3.120480
5.523592 -3.162577
5.482664 -3.171022
5.526138 -3.213930
5.485730 -3.222584
5.529886 -3.266337
5.489988 -3.275212
5.534853 -3.319845
5.495457 -3.328954
5.587709 -3.420976
5.548526 -3.430367
5.595971 -3.477825
5.557280 -3.487486
5.605554 -3.535976
5.567346 -3.545920
5.616482 -3.595485
5.578756 -3.605731
5.628792 -3.656419
5.591541 -3.666981
5.642514 -3.718842
5.605733 -3.729739
5.657685 -3.782826
5.621374 -3.794076
5.674347 -3.848444
5.638503 -3.860068
5.747952 -3.972771
5.712318 -3.984907
5.768888 -4.043357
5.699274 -4.068796
5.756815 -4.128921
5.722830 -4.142258
5.781649 -4.203999
5.715310 -4.231983
5.775249 -4.295611
5.742893 -4.310298
5.804243 -4.375727
5.741151 -4.406580
5.803792 -4.474144
5.773060 -4.490356
5.837265 -4.559930
5.807022 -4.576790
5.872870 -4.648485
5.814035 -4.683972
5.881468 -4.758227
5.824955 -4.796024
5.894102 -4.873033
5.866693 -4.892950
5.937788 -4.972513
5.884697 -5.014530
5.957771 -5.097240
5.907086 -5.142088
5.982304 -5.228200
5.934072 -5.276108
6.011617 -5.365901
5.965900 -5.417124
6.045971 -5.510906
6.002847 -5.565732
6.085665 -5.663846
6.045233 -5.722596
6.131042 -5.825425
6.075567 -5.921021
6.164830 -6.029919
6.131462 -6.099146
6.224352 -6.213782
6.166579 -6.366163
6.264148 -6.489537
6.240039 -6.573539
6.342138 -6.704146
6.312628 -6.841902
6.420292 -6.982133
6.412491 -7.031868
6.764565 -7.492405
6.393634 -7.188207
6.399156 -7.134873
6.289608 -6.989437
6.312628 -6.841902
6.209037 -6.706831
6.240039 -6.573539
6.141675 -6.447567
6.166579 -6.366163
6.072483 -6.247041
6.115751 -6.134916
6.025808 -6.023067
6.075567 -5.921021
5.989299 -5.815640
6.025964 -5.752943
5.942835 -5.652551
6.045233 -5.722596
6.065131 -5.692900
5.982226 -5.594052
6.002847 -5.565732
5.922673 -5.470616
5.965900 -5.417124
5.888330 -5.326141
5.934072 -5.276108
5.858901 -5.188933
5.882686 -5.165258
5.809760 -5.081099
5.884697 -5.014530
5.813775 -4.934124
5.866693 -4.892950
5.797654 -4.815559
5.824955 -4.796024
5.757775 -4.721077
5.814035 -4.683972
5.748488 -4.611666
5.777433 -4.594034
5.713552 -4.523897
5.742984 -4.506939
5.680686 -4.438862
5.741151 -4.406580
5.680185 -4.340701
5.711209 -4.325328
5.651671 -4.261286
5.683160 -4.246469
5.624981 -4.184176
5.656929 -4.169884
5.600049 -4.109258
5.665521 -4.081975
5.609664 -4.023098
5.643190 -4.010070
5.588511 -3.952691
5.622491 -3.940099
5.568938 -3.884150
5.603372 -3.871969
5.550895 -3.817387
5.621374 -3.794076
5.519222 -3.688868
5.555023 -3.677798
5.505512 -3.626962
5.541772 -3.616223
5.266315 -3.332836
5.148094 -3.255882
4.731423 -3.075837
4.702128 -3.086908
4.737235 -3.126032
4.673341 -3.098148
4.563046 -3.144817
4.503014 -3.117929
4.402150 -3.167625
4.345534 -3.141614
4.253048 -3.194303
4.199468 -3.169067
4.135204 -3.210554
4.083949 -3.185978
4.023822 -3.229168
3.974691 -3.205194
3.918354 -3.250091
3.871168 -3.226665
3.818314 -3.273285
3.772912 -3.250360
3.739560 -3.282404
3.695545 -3.259947
3.663703 -3.292767
3.620989 -3.270749
3.575694 -3.321459
3.534417 -3.299833
3.505758 -3.334641
3.465615 -3.313399
3.451798 -3.331097
3.412541 -3.310250
3.372844 -3.364565
3.334773 -3.344027
3.322093 -3.362543
3.284819 -3.342367
3.272478 -3.361073
3.235970 -3.341246
3.212111 -3.379270
3.176473 -3.359736
3.153566 -3.398618
3.118749 -3.379361
3.107665 -3.399118
3.073513 -3.380172
3.062702 -3.400125
3.029190 -3.381481
3.008240 -3.422037
2.975443 -3.403631
2.965288 -3.424238
2.933078 -3.406112
2.913380 -3.448002
2.881817 -3.430090
2.872259 -3.451377
2.841236 -3.433728
2.831889 -3.455228
2.801385 -3.437832
2.792239 -3.459548
2.762237 -3.442400
2.744456 -3.486554
2.714997 -3.469582
2.697825 -3.514769
2.668878 -3.497961
2.652285 -3.544218
2.672973 -3.584830
2.664930 -3.608818
2.686134 -3.650606
2.678293 -3.675338
2.700035 -3.718361
2.684899 -3.769756
2.730198 -3.860227
2.715972 -3.915058
2.739602 -3.962701
2.726132 -4.020257
2.750546 -4.070006
2.744140 -4.100022
2.769257 -4.151437
2.757144 -4.214130
2.865040 -4.436868
w
7.667897 5.476648
8.089013 5.714264
8.064309 5.611135
8.210724 5.691720
8.195458 5.638004
8.344942 5.719241
8.267895 5.494870
8.415479 5.571382
8.392141 5.513016
8.542446 5.589895
8.432809 5.348077
8.580029 5.419693
8.516194 5.294905
8.663676 5.364733
8.592566 5.236436
8.740038 5.304339
8.661648 5.172774
8.808832 5.238623
8.766335 5.171216
8.915341 5.236835
8.823701 5.098915
8.971962 5.162263
8.873105 5.021748
9.020342 5.082720
8.914405 4.939917
8.358658 4.577810
12.643514 6.176193
15.016672 7.484360
n
0.116439 0.121824 0.088684 0.319889
-0.180659 0.080192 -0.208414 0.278256
0.116439 0.121824 -0.180659 0.080192
0.088684 0.319889 -0.208414 0.278256
n
-0.548892 0.030606 -0.575991 0.228761
-0.846125 -0.010043 -0.873224 0.188112
-0.548892 0.030606 -0.846125 -0.010043
-0.575991 0.228761 -0.873224 0.188112
n
-1.229087 -0.063398 -1.256707 0.134686
-1.526212 -0.104828 -1.553832 0.093256
-1.229087 -0.063398 -1.526212 -0.104828
-1.256707 0.134686 -1.553832 0.093256
n
-1.909384 -0.152264 -1.934820 0.046112
-2.206948 -0.190416 -2.232384 0.007960
-1.909384 -0.152264 -2.206948 -0.190416
-1.934820 0.046112 -2.232384 0.007960
n
-2.601632 -0.232084 -2.643008 -0.036411
-2.895142 -0.294149 -2.936518 -0.098476
-2.601632 -0.232084 -2.895142 -0.294149
-2.643008 -0.036411 -2.936518 -0.098476
n
0.220560 -0.628917 0.190946 -0.431121
-0.076133 -0.673337 -0.105747 -0.475542
0.220560 -0.628917 -0.076133 -0.673337
0.190946 -0.431121 -0.105747 -0.475542
n
-0.441605 -0.712356 -0.475755 -0.515293
-0.737199 -0.763582 -0.771349 -0.566519
-0.441605 -0.712356 -0.737199 -0.763582
-0.475755 -0.515293 -0.771349 -0.566519
n
-3.163076 -1.094060 -3.195492 -0.896704
-3.459109 -1.142684 -3.491525 -0.945328
-3.163076 -1.094060 -3.459109 -1.142684
-3.195492 -0.896704 -3.491525 -0.945328
n
-2.493545 -1.009422 -2.525129 -0.811932
-2.789781 -1.056798 -2.821364 -0.859307
-2.493545 -1.009422 -2.789781 -1.056798
-2.525129 -0.811932 -2.821364 -0.859307
n
-1.113877 -0.811712 -1.136013 -0.612941
-1.412033 -0.844918 -1.434170 -0.646146
-1.113877 -0.811712 -1.412033 -0.844918
-1.136013 -0.612941 -1.434170 -0.646146
n
-1.795612 -0.913277 -1.823883 -0.715285
-2.092600 -0.955683 -2.120870 -0.757691
-1.795612 -0.913277 -2.092600 -0.955683
-1.823883 -0.715285 -2.120870 -0.757691
o
-1.495127 1.459012 -1.518275 1.657668
-2.091094 1.389568 -2.114243 1.588223
-1.495127 1.459012 -2.091094 1.389568
-1.518275 1.657668 -2.114243 1.588223
o
0.030899 0.870541 0.007017 1.069110
-0.564807 0.798893 -0.588690 0.997462
0.030899 0.870541 -0.564807 0.798893
0.007017 1.069110 -0.588690 0.997462
o
-2.983077 1.295965 -3.004834 1.494778
-3.579516 1.230693 -3.601273 1.429506
-2.983077 1.295965 -3.579516 1.230693
-3.004834 1.494778 -3.601273 1.429506
o
-1.400773 0.692376 -1.427049 0.890642
-1.995573 0.613549 -2.021848 0.811816
-1.400773 0.692376 -1.995573 0.613549
-1.427049 0.890642 -2.021848 0.811816
o
-2.854175 0.511883 -2.878871 0.710353
-3.449583 0.437794 -3.474279 0.636264
-2.854175 0.511883 -3.449583 0.437794
-2.878871 0.710353 -3.474279 0.636264
o
-4.361838 0.332831 -4.389251 0.530944
-4.956175 0.250593 -4.983588 0.448705
-4.361838 0.332831 -4.956175 0.250593
-4.389251 0.530944 -4.983588 0.448705
p
-4.319870 1.912912 -4.318756 2.112909
-5.519852 1.919596 -5.518738 2.119593
-4.319870 1.912912 -5.519852 1.919596
-4.318756 2.112909 -5.518738 2.119593


==> fig/brick-contours-touch.txt <==
w
w
0.176528 0.101121
0.175392 0.101860
0.173953 0.101524
0.172835 0.102264
0.170010 0.101604
0.168917 0.102346
0.164792 0.101388
0.163730 0.102132
0.161052 0.101513
0.160012 0.102258
0.156095 0.101358
0.155083 0.102106
0.151276 0.101239
0.150290 0.101989
0.147812 0.101429
0.146845 0.102180
0.143212 0.101365
0.142268 0.102119
0.138728 0.101333
0.137805 0.102089
0.134354 0.101331
0.133451 0.102089
0.130081 0.101358
0.129197 0.102118
0.125905 0.101413
0.125038 0.102175
0.121820 0.101495
0.120969 0.102260
0.117820 0.101604
0.116985 0.102372
0.111873 0.101329
0.111058 0.102100
0.107082 0.101310
0.106284 0.102084
0.103365 0.101516
0.102579 0.102292
0.098766 0.101567
0.097993 0.102347
0.093342 0.101489
0.092584 0.102273
0.088948 0.101624
0.088200 0.102411
0.082875 0.101498
0.082141 0.102290
0.077810 0.101582
0.077086 0.102378
0.071169 0.101464
0.070457 0.102266
0.063877 0.101326
0.063175 0.102135
0.059151 0.101601
0.058455 0.102416
0.050583 0.101471
0.049894 0.102295
0.042978 0.101576
0.042293 0.102409
0.031045 0.101476
0.030361 0.102324
0.017184 0.101619
0.016492 0.102489
-0.013065 0.102491
-0.013772 0.101622
-0.028358 0.102434
-0.029055 0.101587
-0.038743 0.102413
-0.039439 0.101580
-0.047057 0.102384
-0.047756 0.101561
-0.053981 0.102315
-0.054685 0.101500
-0.061051 0.102355
-0.061762 0.101547
-0.066642 0.102258
-0.067361 0.101456
-0.072345 0.102229
-0.073073 0.101432
-0.077315 0.102126
-0.078052 0.101334
-0.083261 0.102227
-0.084009 0.101440
-0.087561 0.102074
-0.088319 0.101290
-0.093776 0.102302
-0.094550 0.101522
-0.097342 0.102056
-0.098125 0.101279
-0.101922 0.102022
-0.102719 0.101248
-0.106603 0.102027
-0.107415 0.101256
-0.110392 0.101864
-0.111216 0.101096
-0.115275 0.101941
-0.116117 0.101176
-0.119232 0.101836
-0.120089 0.101073
-0.123271 0.101757
-0.124144 0.100996
-0.126306 0.101465
-0.127192 0.100707
-0.131616 0.101679
-0.132525 0.100922
-0.134789 0.101426
-0.135712 0.100671
-0.140354 0.101714
-0.141303 0.100961
-0.142489 0.101230
-0.143921 0.102529
-0.145938 0.110949
-0.144980 0.111721
-0.145247 0.112802
-0.144294 0.113579
-0.145971 0.120213
-0.145024 0.121009
-0.145612 0.123280
-0.144671 0.124085
-0.146208 0.129904
-0.145272 0.130729
-0.145591 0.131919
-0.144660 0.132751
-0.145979 0.137608
-0.145052 0.138459
-0.145737 0.140947
-0.144816 0.141811
-0.146239 0.146911
-0.145323 0.147798
-0.145690 0.149101
-0.144778 0.149997
-0.146296 0.155332
-0.145388 0.156254
-0.145780 0.157619
-0.144877 0.158552
-0.146496 0.164149
-0.145598 0.165111
-0.146016 0.166545
-0.145122 0.167520
-0.146410 0.171917
-0.145521 0.172918
-0.145962 0.174417
-0.145076 0.175431
-0.145976 0.178483
-0.145095 0.179520
-0.146020 0.182644
-0.145143 0.183704
-0.146579 0.188525
-0.144838 0.190719
-0.146335 0.195736
-0.145471 0.196874
-0.145984 0.198590
-0.145124 0.199747
-0.146709 0.205031
-0.145854 0.206229
-0.146398 0.208038
-0.145546 0.209258
-0.146659 0.212958
-0.145812 0.214211
-0.146380 0.216104
-0.145538 0.217381
-0.146701 0.221256
-0.145863 0.222570
-0.147063 0.226561
-0.146229 0.227916
-0.147467 0.232029
-0.145813 0.234838
-0.147092 0.239112
-0.146272 0.240569
-0.148269 0.247233
-0.053317 0.211177
-0.052404 0.202692
-0.053356 0.202902
-0.054127 0.201466
-0.053083 0.191895
-0.051991 0.190160
-0.051067 0.189970
-0.049992 0.188264
-0.049840 0.186758
-0.046695 0.181816
-0.041352 0.180891
-0.040585 0.182193
-0.037058 0.181644
-0.036284 0.182965
-0.033654 0.182590
-0.032874 0.183929
-0.031126 0.183697
-0.030340 0.185052
-0.028595 0.184836
-0.027803 0.186209
-0.026060 0.186009
-0.025261 0.187399
-0.022651 0.187128
-0.021843 0.188539
-0.017504 0.188158
-0.016682 0.189594
-0.014948 0.189468
-0.014118 0.190925
-0.010650 0.190717
-0.009805 0.192200
-0.002005 0.191938
-0.001131 0.193462
0.000606 0.193444
0.001491 0.194992
0.013714 0.195258
0.014529 0.193744
0.018907 0.194002
0.022081 0.188156
0.022951 0.188226
0.023734 0.186805
0.024603 0.186881
0.025380 0.185477
0.026248 0.185557
0.027020 0.184170
0.028758 0.184344
0.029523 0.182974
0.030393 0.183067
0.031154 0.181713
0.032894 0.181912
0.033649 0.180575
0.035392 0.180789
0.036143 0.179469
0.041406 0.180193
0.042148 0.178893
0.053793 0.180861
0.054890 0.182493
0.057653 0.183041
0.058779 0.184711
0.059712 0.184906
0.063185 0.190070
0.064141 0.190288
0.065331 0.192063
0.065567 0.193631
0.066778 0.195449
0.067755 0.195688
0.068989 0.197539
0.070862 0.209269
0.070127 0.210741
0.062121 0.208710
0.061380 0.210206
0.061627 0.211954
0.177548 0.259112
0.174853 0.251847
0.176541 0.248905
0.175675 0.246581
0.176529 0.245150
0.175678 0.242872
0.177406 0.240085
0.176571 0.237866
0.177445 0.236508
0.176624 0.234331
0.177505 0.233001
0.176698 0.230865
0.177586 0.229561
0.176793 0.227464
0.177688 0.226186
0.176908 0.224126
0.177809 0.222873
0.177042 0.220850
0.177950 0.219620
0.177195 0.217632
0.178111 0.216424
0.177367 0.214470
0.178290 0.213285
0.176837 0.209463
0.177767 0.208309
0.176358 0.204590
0.177295 0.203466
0.176606 0.201646
0.177550 0.200540
0.176872 0.198749
0.177822 0.197661
0.177154 0.195897
0.178111 0.194826
0.177453 0.193089
0.178417 0.192035
0.177128 0.188628
0.178099 0.187598
0.177469 0.185928
0.178447 0.184913
0.177213 0.181635
0.178198 0.180642
0.177594 0.179033
0.178586 0.178054
0.177991 0.176467
0.178990 0.175501
0.177823 0.172383
0.178829 0.171436
0.177694 0.168386
0.178708 0.167456
0.178152 0.165957
0.179173 0.165039
0.178083 0.162091
0.179112 0.161189
0.178051 0.158300
0.179087 0.157413
0.178567 0.155991
0.179610 0.155115
0.178592 0.152315
0.179643 0.151452
0.178651 0.148705
0.179709 0.147855
0.178743 0.145158
0.179809 0.144320
0.178869 0.141672
0.179943 0.140846
0.178578 0.136957
0.179660 0.136144
0.178780 0.133604
0.179870 0.132802
0.179012 0.130303
0.180111 0.129509
0.178867 0.125833
0.179973 0.125051
0.179171 0.122645
0.180287 0.121870
0.179505 0.119500
0.180630 0.118732
0.179496 0.115238
0.180630 0.114479
0.179541 0.111054
0.180684 0.110303
0.178310 0.102546
0.180684 0.110303 0.180630 0.118732
0.180630 0.118732 0.177548 0.259112
0.177548 0.259112 -0.148269 0.247233
-0.148269 0.247233 -0.145938 0.110949
-0.145938 0.110949 -0.143921 0.102529
-0.143921 0.102529 -0.142489 0.101230
-0.142489 0.101230 -0.141303 0.100961
-0.141303 0.100961 -0.135712 0.100671
-0.135712 0.100671 0.176528 0.101121
0.176528 0.101121 0.178310 0.102546
0.178310 0.102546 0.180684 0.110303
0.178310 0.102546 0.177548 0.259112
0.177548 0.259112 -0.148269 0.247233
-0.148269 0.247233 -0.142489 0.101230
-0.142489 0.101230 0.178310 0.102546


==> fig/brick-far-detection.txt <==
w
w
1.261761 4.785290
1.269644 4.863384
1.250418 4.898074
1.112199 4.870503
1.828857 5.043855
1.797767 4.995258
1.748084 4.981190
1.717747 4.933692
1.500177 4.877345
1.471741 4.832139
m
1.828857 5.043855 1.112199 4.870503
1.112199 4.870503 1.140840 4.752098
1.140840 4.752098 1.857498 4.925449
1.857498 4.925449 1.828857 5.043855
w
-1.486495 4.816502
-1.515404 4.861339
-1.563184 4.872636
-1.622669 4.964902
-1.059965 4.846709
-1.049052 4.730900
m
-1.622670 4.964902 -1.646770 4.850166
-1.646770 4.850166 -1.050317 4.724884
-1.050317 4.724884 -1.026217 4.839620
-1.026217 4.839620 -1.622670 4.964902
w
26.004053 20.626118
w
-0.369300 4.619669
-0.374808 4.769545
-0.223471 4.762931
-0.244066 4.725726
-0.265590 4.726502
-0.306330 4.653440
-0.327755 4.654425
-0.347912 4.618547
l
-0.374808 4.769545 -0.381343 4.620008
-0.381343 4.620008 -0.230006 4.613394
-0.230006 4.613394 -0.223471 4.762931
-0.223471 4.762931 -0.374808 4.769545
w
-7.997045 7.721083
-8.047955 7.807783
-7.868630 7.697768
-7.830163 7.729432
-7.982703 7.993288
-7.944698 8.026715
-8.106571 8.305920
-7.745907 8.073691
-7.548502 7.721785
-7.419852 7.587160
-7.374618 7.505080
-7.446155 7.440877
-7.957511 7.752228
m
-7.965081 8.400740 -8.301454 8.175316
-8.301454 8.175316 -7.696726 7.272953
-7.696726 7.272953 -7.360353 7.498377
-7.360353 7.498377 -7.965081 8.400740
w
-8.429320 7.544319
-8.481721 7.629230
-8.392720 7.685329
-8.296947 7.628141
-8.146269 7.378671
m
-8.433636 7.709760 -8.505323 7.589702
-8.505323 7.589702 -8.147751 7.376190
-8.147751 7.376190 -8.076063 7.496248
-8.076063 7.496248 -8.433636 7.709760
w
-37.087288 25.630472
w
-7.576111 6.799789
-7.746799 7.095898
-7.418550 6.908735
-7.298846 6.694494
-7.376627 6.737673
-7.415690 6.710822
m
-7.746799 7.095899 -7.832335 6.945885
-7.832335 6.945885 -7.321566 6.654652
-7.321566 6.654652 -7.236030 6.804666
-7.236030 6.804666 -7.746799 7.095899
w
27.674042 18.228514
w
-9.235976 7.262817
-9.291230 7.345322
-9.235530 7.367048
-9.291686 7.451075
-9.236646 7.473420
-9.293736 7.559027
-9.185765 7.605447
-9.073286 7.434717
-8.912823 7.292345
-8.318201 6.963025
-8.138082 6.669210
-8.415672 6.817917
-8.559133 6.944894
-9.180443 7.284354
m
-9.233300 7.640645 -9.414945 7.395341
-9.414945 7.395341 -8.242997 6.527526
-8.242997 6.527526 -8.061353 6.772830
-8.061353 6.772830 -9.233300 7.640645
w
-7.561226 6.091447
-7.750126 6.416500
-7.427492 6.248033
-7.355623 6.120808
-7.397280 6.097436
-7.362191 6.035262
-7.439446 6.074345
-7.482132 6.051531
m
-7.582130 6.514130 -7.750127 6.416501
-7.750127 6.416501 -7.486570 5.962982
-7.486570 5.962982 -7.318574 6.060611
-7.318574 6.060611 -7.582130 6.514130
w
-10.142504 7.384208
-10.204658 7.470510
-10.071821 7.506205
-10.134679 7.594162
-10.069588 7.612814
-9.882008 7.456895
-9.945592 7.438067
-9.885390 7.352802
-10.015122 7.316696
l
-10.098914 7.637191 -10.241086 7.466150
-10.241086 7.466150 -9.975011 7.244986
-9.975011 7.244986 -9.832839 7.416026
-9.832839 7.416026 -10.098914 7.637191
w
2.385504 3.681075
2.366182 3.705060
2.377386 3.767168
2.358094 3.791611
2.369573 3.854953
2.350309 3.879877
2.368063 3.977206
2.348819 4.002809
2.354884 4.035933
2.335668 4.061898
2.348021 4.129308
2.328825 4.155837
2.341489 4.224738
2.322311 4.251858
2.341914 4.358010
2.322747 4.385969
2.336237 4.458710
2.317084 4.487339
2.330923 4.561838
2.311781 4.591176
2.325982 4.667525
2.306850 4.697611
2.344045 4.896191
2.305779 4.959888
2.313517 5.001346
2.294402 5.033939
2.302243 5.076117
2.283134 5.109330
2.299138 5.195623
2.381443 5.224977
2.348460 5.052634
2.367616 5.020058
2.351794 4.937072
2.370959 4.905379
2.355557 4.824573
2.374732 4.793715
2.359734 4.714976
2.378921 4.684910
2.357153 4.570269
2.376348 4.541188
2.362302 4.466945
2.381513 4.438560
2.374622 4.402151
2.393857 4.374213
2.373702 4.267487
2.392951 4.240386
2.373550 4.136909
2.392816 4.110590
2.374134 4.010156
2.393419 3.984564
2.369573 3.854953
2.388875 3.830199
2.371749 3.736001
2.391076 3.711869
w
-8.465681 6.182334
-8.361206 6.221849
-8.402850 6.288466
-8.351559 6.308804
-8.189692 6.047096
l
-8.393612 6.329411 -8.465681 6.182334
-8.465681 6.182334 -8.189692 6.047096
-8.189692 6.047096 -8.117622 6.194172
-8.117622 6.194172 -8.393612 6.329411
w
-7.572823 5.414291
-7.526290 5.433991
-7.656834 5.661023
-7.421743 5.550531
-7.359015 5.439005
-7.494962 5.378900
l
-7.489820 5.734864 -7.677808 5.651750
-7.677808 5.651750 -7.547003 5.355892
-7.547003 5.355892 -7.359015 5.439005
-7.359015 5.439005 -7.489820 5.734864
w
-8.407685 5.457714
-8.537298 5.557282
-9.243152 5.874009
-9.330735 6.003752
-9.266123 6.019314
-9.310877 6.085513
-9.247044 6.101418
-9.292394 6.168553
-9.184170 6.117628
-8.889690 5.890487
-8.314465 5.626864
-8.138920 5.339571
m
-9.288052 6.176248 -9.406567 5.966223
-9.406567 5.966223 -8.176870 5.272320
-8.176870 5.272320 -8.058355 5.482345
-8.058355 5.482345 -9.288052 6.176248
w
-41.236301 21.027840
w
-10.112824 5.852561
-10.160399 5.918743
-10.083129 5.930909
-10.180292 6.065841
-10.103748 6.078273
-10.153366 6.147076
-9.979995 6.023172
-9.885602 5.890109
-9.960097 5.877280
-9.913883 5.812016
-10.035827 5.864763
l
-10.153365 6.147076 -10.278981 5.971309
-10.278981 5.971309 -9.961961 5.744743
-9.961961 5.744743 -9.836345 5.920510
-9.836345 5.920510 -10.153365 6.147076
w
-7.540198 4.733581
-7.567428 4.782417
-7.518039 4.800141
-7.602103 4.949928
-7.524721 4.917489
-7.421131 4.836116
-7.367543 4.738604
-7.464156 4.702865
l
-7.511147 4.999913 -7.646174 4.925708
-7.646174 4.925708 -7.502570 4.664398
-7.502570 4.664398 -7.367542 4.738604
-7.367542 4.738604 -7.511147 4.999913
w
-41.281776 19.293739
w
-8.361185 4.715966
-8.453667 4.869079
-8.394081 4.884647
-8.425791 4.936792
-8.366928 4.952570
-8.277431 4.916361
-8.186016 4.763116
l
-8.325359 4.996704 -8.476143 4.906756
-8.476143 4.906756 -8.336802 4.673169
-8.336802 4.673169 -8.186018 4.763116
-8.186018 4.763116 -8.325359 4.996704
w
-11.930037 6.045122
-12.171735 6.341683
-11.062676 5.883192
-10.970294 5.891869
-11.022539 5.960473
-10.879579 5.900908
-10.828624 5.833302
-10.918983 5.824159
-10.868587 5.757323
-10.960244 5.748423
-10.910393 5.682328
-11.003382 5.673660
m
-12.144291 6.410141 -12.240694 6.169652
-12.240694 6.169652 -10.907951 5.635406
-10.907951 5.635406 -10.811548 5.875895
-10.811548 5.875895 -12.144291 6.410141
w
-7.579112 4.024222
-7.526081 4.040504
-7.595131 4.170503
-7.439565 4.220217
-7.349000 4.047462
-7.451498 4.014325
-7.526081 4.040504
l
-7.407484 4.230470 -7.623011 4.161593
-7.623011 4.161593 -7.564417 3.978240
-7.564417 3.978240 -7.348890 4.047116
-7.348890 4.047116 -7.407484 4.230470
w
-1.491397 2.183980
-1.493429 2.205602
-1.473732 2.203193
-1.456091 2.222481
-1.358544 2.211021
-1.341043 2.230444
-1.302425 2.226129
-1.281416 2.202479
-1.205040 2.194477
-1.300626 2.204563
-1.335546 2.165878
w
-8.373234 4.012599
-8.398485 4.057222
-8.514631 4.133136
-9.196372 4.367792
-9.355521 4.619502
-9.281895 4.632406
-9.315156 4.684241
-9.242539 4.697291
-9.138156 4.658793
-9.042575 4.506707
-8.912004 4.421513
-8.262616 4.192152
-8.186545 4.057286
m
-9.291127 4.740323 -9.424792 4.489533
-9.424792 4.489533 -8.281060 3.879953
-8.281060 3.879953 -8.147395 4.130743
-8.147395 4.130743 -9.291127 4.740323
w
-10.094754 4.397532
-10.235419 4.607332
-10.147680 4.618014
-10.184131 4.671710
-10.061490 4.628918
-9.956437 4.471403
-10.041968 4.460197
-9.974417 4.357595
l
-10.119317 4.715166 -10.249291 4.628022
-10.249291 4.628022 -10.038962 4.314320
-10.038962 4.314320 -9.908988 4.401464
-9.908988 4.401464 -10.119317 4.715166
w
-7.530774 3.303264
-7.623620 3.495112
-7.457749 3.542900
-7.366343 3.481527
-7.312074 3.367497
-7.365641 3.351335
-7.348063 3.313867
-7.402314 3.297757
-7.474975 3.319220
l
-7.419127 3.592434 -7.623619 3.495112
-7.623619 3.495112 -7.502402 3.240413
-7.502402 3.240413 -7.297910 3.337736
-7.297910 3.337736 -7.419127 3.592434
w
-11.094280 4.350822
-11.169728 4.458530
-11.356259 4.560545
-12.151565 4.816444
-12.029453 4.821806
-12.075225 4.881726
-11.955270 4.887196
-12.001457 4.947555
-10.935358 4.593662
-10.858974 4.484756
-10.960537 4.475772
-10.850022 4.316007
-10.952760 4.306773
m
-12.097463 4.979424 -12.185847 4.713169
-12.185847 4.713169 -10.863856 4.274333
-10.863856 4.274333 -10.775472 4.540588
-10.775472 4.540588 -12.097463 4.979424
w
-8.451168 3.335971
-8.471791 3.376041
-8.403799 3.390776
-8.445920 3.471707
-8.378824 3.486410
-8.400325 3.527288
-8.334176 3.542026
-8.250532 3.380582
-8.316381 3.365637
-8.296235 3.325979
-8.383250 3.350766
l
-8.342155 3.557426 -8.518554 3.466034
-8.518554 3.466034 -8.414300 3.264810
-8.414300 3.264810 -8.237901 3.356202
-8.237901 3.356202 -8.342155 3.557426
w
5.111983 2.388602
5.043242 2.423999
5.091397 2.593837
5.125566 2.576046
5.085168 2.434226
5.119693 2.416529
m
5.091397 2.593837 5.039068 2.409277
5.039068 2.409277 5.111983 2.388602
5.111983 2.388602 5.164312 2.573162
5.164312 2.573162 5.091397 2.593837
w
0.332481 1.545891
0.333658 1.640838
0.316647 1.659545
0.318344 1.795318
0.301215 1.814498
0.306372 2.201275
0.288888 2.221877
0.129134 2.218338
0.129211 2.239527
0.200236 2.240819
0.218204 2.262509
0.289467 2.264413
0.307624 2.286370
0.312140 2.573328
0.294285 2.595479
0.296094 2.711071
0.278070 2.733896
0.286335 3.256934
0.267632 3.282711
0.271536 3.529099
0.252441 3.556602
0.259349 4.005547
0.239535 4.036426
0.247104 4.544661
0.226408 4.579953
0.228981 4.766171
0.272177 4.768284
0.268306 4.545683
0.288841 4.510822
0.283103 4.200779
0.303069 4.168776
0.293115 3.644253
0.312259 3.616278
0.305944 3.284258
0.324592 3.258558
0.316547 2.830310
0.334636 2.807086
0.330760 2.596791
0.348580 2.574697
0.344131 2.330683
0.361676 2.309738
0.361280 2.288223
0.396238 2.246826
0.467877 2.249912
0.414125 2.247552
0.359370 2.181982
0.355242 1.935331
0.372440 1.915834
0.367095 1.565693
0.349652 1.546337
w
-7.553406 2.616240
-7.624652 2.788422
-7.565217 2.804570
-7.580175 2.839584
-7.521562 2.855715
-7.448873 2.836951
-7.377936 2.665469
-7.435590 2.649044
-7.422086 2.615305
-7.480555 2.598847
l
-7.468987 2.885577 -7.636224 2.816397
-7.636224 2.816397 -7.533905 2.569049
-7.533905 2.569049 -7.366667 2.638229
-7.366667 2.638229 -7.468987 2.885577
w
-11.175501 2.967335
-11.327221 3.236984
-10.254085 2.985837
-10.154393 2.999316
-10.221982 3.126076
-10.123896 3.139161
-10.147155 3.181860
-10.050827 3.194872
-9.380081 3.028234
-9.295989 3.042458
-9.337375 3.123194
-9.254596 3.137255
-9.275755 3.177940
-9.152544 3.111082
-9.112197 3.031321
-8.993676 2.967317
-8.349704 2.808794
-8.247955 2.751612
-8.201444 2.644123
-8.412386 2.596306
-8.443295 2.668232
-8.548098 2.725436
-9.866653 3.040087
-10.056629 3.012850
-9.993020 2.889092
-10.090506 2.875107
-10.853295 3.049056
-10.966276 3.036465
-10.919144 2.949249
-11.034285 2.936333
w
-3.152103 1.359670
-3.180766 1.384139
-3.185933 1.426130
-3.162320 1.443461
-3.084443 1.432461
-3.061339 1.449778
-2.985161 1.439127
-2.962537 1.456433
-2.937542 1.452957
-2.927980 1.370365
-2.973263 1.335862
l
-2.933691 1.458306 -3.186955 1.441862
-3.186955 1.441862 -3.179204 1.322489
-3.179204 1.322489 -2.925940 1.338934
-2.925940 1.338934 -2.933691 1.458306
w
-29.980433 6.901121
w
-7.589720 1.963374
-7.630291 2.089559
-7.567362 2.106856
-7.578037 2.138685
-7.494898 2.092509
-7.423531 2.078412
-7.393855 1.985045
-7.455000 1.967463
-7.445522 1.936539
l
-7.606757 2.149888 -7.667656 1.993776
-7.667656 1.993776 -7.427062 1.899920
-7.427062 1.899920 -7.366163 2.056033
-7.366163 2.056033 -7.606757 2.149888
w
-8.479111 1.911546
-8.500690 1.977980
-8.424374 1.995546
-8.446971 2.062345
-8.371977 2.079645
-8.383656 2.113168
-8.298234 2.096899
-8.253866 1.964711
-8.327678 1.947050
-8.317198 1.914260
-8.402747 1.929330
l
-8.311790 2.137289 -8.530267 2.063959
-8.530267 2.063959 -8.463536 1.865143
-8.463536 1.865143 -8.245059 1.938473
-8.245059 1.938473 -8.311790 2.137289
w
-3.872542 1.100117
-3.905708 1.125409
-3.908169 1.146952
-3.941779 1.172568
-3.947068 1.216025
-3.981229 1.242092
-4.044801 1.250770
-4.079900 1.277306
-4.145051 1.286438
-4.151291 1.331117
-4.224332 1.385952
-4.258003 1.391004
-4.280043 1.528586
-4.249972 1.546183
-4.253928 1.569349
-4.224133 1.586931
-4.228187 1.610166
-4.161258 1.598910
-4.124297 1.570373
-3.931590 1.539019
-3.921125 1.471663
-3.852598 1.417785
-3.761476 1.404239
-3.755460 1.360541
-3.722712 1.334551
-3.719887 1.312906
-3.746881 1.295427
-3.744139 1.273834
-3.771363 1.256335
-3.753963 1.106574
-3.781587 1.088993
m
-4.166852 1.699874 -4.352534 1.428300
-4.352534 1.428300 -3.794746 1.046926
-3.794746 1.046926 -3.609064 1.318500
-3.609064 1.318500 -4.166852 1.699874
w
-3.140888 0.995304
-3.168481 1.018188
-3.170242 1.038338
-3.144326 1.035476
-3.120327 1.052749
-3.043868 1.044319
-3.016986 1.021639
-3.064161 0.987166
m
-3.168175 1.057824 -3.174429 0.998862
-3.174429 0.998862 -3.021127 0.982601
-3.021127 0.982601 -3.014873 1.041563
-3.014873 1.041563 -3.168175 1.057824
w
-0.707159 0.577917
-0.709669 0.731807
-0.727074 0.749524
-0.729597 0.870824
-0.712846 0.887701
-0.715786 1.010603
-0.733457 1.028919
-0.735400 1.100059
-0.718639 1.117268
-0.722366 1.243438
-0.740296 1.262360
-0.777974 2.158466
-0.797293 2.180798
-0.852162 2.184693
-0.854570 2.227243
-0.799553 2.223269
-0.782397 2.243360
-0.785853 2.307958
-0.768651 2.328380
-0.796213 2.807963
-0.778687 2.830488
-0.815227 3.396320
-0.797243 3.421923
-0.819077 3.737364
-0.800791 3.765083
-0.823026 4.076315
-0.804419 4.106376
-0.806766 4.139069
-0.788076 4.169637
-0.767044 4.167315
-0.732161 3.640968
-0.750398 3.613887
-0.731050 3.307491
-0.748983 3.282409
-0.715216 2.707036
-0.732674 2.684974
-0.710475 2.259967
-0.691260 2.237453
-0.673108 2.236365
-0.672130 2.215081
-0.723506 2.154972
-0.697495 1.538339
-0.714327 1.520264
-0.700430 1.080933
-0.717174 1.063774
-0.713644 0.922658
-0.678627 0.886616
-0.675889 0.748055
-0.709358 0.714617
w
-7.542108 1.205630
-7.558358 1.292973
-7.636932 1.332102
-7.570077 1.351599
-7.582515 1.410562
-7.516841 1.429757
-7.363651 1.351406
-7.352234 1.293688
-7.416249 1.274128
-7.410864 1.245292
-7.475965 1.225520
-7.470823 1.196660
l
-7.479442 1.494165 -7.658403 1.349010
-7.658403 1.349010 -7.509433 1.165344
-7.509433 1.165344 -7.330471 1.310498
-7.330471 1.310498 -7.479442 1.494165
w
2.500944 0.580132
2.505798 0.711199
2.484280 0.728257
2.497410 0.975114
2.476238 0.992143
2.487000 1.146966
2.466051 1.164042
2.482472 1.361548
2.461746 1.378757
2.477324 1.540577
2.456774 1.557959
2.463202 1.619670
2.442766 1.637147
2.454217 1.741416
2.433904 1.759062
2.446284 1.865226
2.426085 1.883071
2.436675 1.969506
2.416576 1.987542
2.439636 2.164741
2.419644 2.183177
2.425814 2.228475
2.405900 2.247065
2.409049 2.269910
2.369433 2.307368
2.233770 2.282963
2.369433 2.307368
2.395634 2.334706
2.419476 2.499362
2.399714 2.518660
2.418092 2.640001
2.398394 2.659716
2.409986 2.734218
2.390347 2.754240
2.406486 2.855743
2.386901 2.876179
2.399535 2.954039
2.380001 2.974835
2.402113 3.108083
2.382620 3.129462
2.396546 3.211650
2.377095 3.233458
2.391536 3.317525
2.372123 3.339791
2.382043 3.396977
2.362670 3.419609
2.383245 3.536790
2.407945 3.543318
2.397391 3.484188
2.416823 3.461317
2.401463 3.374476
2.420931 3.352103
2.410997 3.295385
2.430508 3.273366
2.416048 3.189960
2.435602 3.168382
2.417124 3.059945
2.436722 3.038877
2.427815 2.985806
2.447466 2.965026
2.434506 2.886817
2.454210 2.866396
2.429684 2.714280
2.449445 2.694424
2.445532 2.669611
2.465356 2.649909
2.446514 2.528052
2.466406 2.508765
2.445324 2.366724
2.465295 2.347867
2.458625 2.301490
2.478672 2.282803
2.620961 2.309984
2.502100 2.287202
2.475405 2.259820
2.453707 2.101620
2.473855 2.083375
2.459588 1.973280
2.479839 1.955287
2.464021 1.826071
2.484389 1.808330
2.469943 1.681950
2.490441 1.664418
2.467338 1.439024
2.488030 1.421763
2.473862 1.262207
2.515724 1.227957
2.502481 1.052196
2.523695 1.035147
2.509223 0.786634
2.530775 0.769578
2.525237 0.637789
2.502184 0.617467
w
-3.164719 0.546330
-3.165478 0.565803
-3.192152 0.587237
-3.193004 0.606794
-3.219946 0.628419
-3.169891 0.663497
-3.067720 0.655303
-3.043492 0.672719
-2.968765 0.666757
-2.943223 0.645557
-2.942353 0.626325
-2.966125 0.608948
-2.965321 0.589724
-2.989276 0.572298
-3.014135 0.574094
-3.038378 0.556615
-3.088781 0.560229
-3.113458 0.542674
l
-2.945725 0.679853 -3.222227 0.659678
-3.222227 0.659678 -3.213159 0.535400
-3.213159 0.535400 -2.936657 0.555574
-2.936657 0.555574 -2.945725 0.679853
w
-12.256419 1.394950
-12.286362 1.516470
-12.131078 1.537464
-12.260603 1.948864
-12.109996 1.966663
-12.125454 2.008434
-11.948061 1.943031
-10.154841 1.683895
-10.026763 1.631271
-9.368811 1.539440
-9.275165 1.558972
-9.302857 1.660851
-9.201637 1.645861
-9.093215 1.597643
-9.075806 1.530920
-8.970731 1.484383
-8.425395 1.409681
-8.242769 1.324811
-8.230455 1.263318
-8.307984 1.243030
-8.302223 1.212278
-8.381226 1.191710
-8.467236 1.202010
-8.479032 1.264297
-8.573140 1.306734
-9.234283 1.391427
-9.328332 1.371079
-9.980255 1.454183
-10.088140 1.433742
-10.079838 1.398471
-10.190155 1.377645
-10.319374 1.428104
-11.688165 1.599096
-11.832127 1.578766
-11.800995 1.459974
w
-7.607694 0.480184
-7.620120 0.705757
-7.476881 0.693561
-7.404859 0.659799
-7.399797 0.576542
-7.468256 0.553991
-7.467013 0.526171
l
-7.407561 0.717466 -7.620120 0.705757
-7.620120 0.705757 -7.607694 0.480184
-7.607694 0.480184 -7.395135 0.491893
-7.395135 0.491893 -7.407561 0.717466
w
-8.390519 0.473843
-8.477174 0.509393
-8.482800 0.629874
-8.398735 0.653369
-8.400805 0.683409
-8.316226 0.676628
-8.307052 0.498093
l
-8.316796 0.687726 -8.485890 0.679037
-8.485890 0.679037 -8.475123 0.469495
-8.475123 0.469495 -8.306029 0.478184
-8.306029 0.478184 -8.316796 0.687726
w
-12.317768 0.499640
-12.317859 0.538715
-12.488535 0.587714
-12.489500 0.627272
-12.320607 0.656144
-12.154586 0.645699
-11.991441 0.597147
-11.990139 0.482221
m
-12.487494 0.665017 -12.495783 0.509105
-12.495783 0.509105 -11.990139 0.482221
-11.990139 0.482221 -11.981850 0.638133
-11.981850 0.638133 -12.487494 0.665017
w
-7.564976 -0.219709
-7.633982 -0.190881
-7.618479 -0.023061
-7.544591 0.002784
-7.475735 -0.026880
-7.477846 -0.054501
-7.410277 -0.083682
-7.420820 -0.193719
-7.493886 -0.220496
l
-7.615486 0.009333 -7.636038 -0.213144
-7.636038 -0.213144 -7.424045 -0.232728
-7.424045 -0.232728 -7.403493 -0.010251
-7.403493 -0.010251 -7.615486 0.009333
w
-10.244764 -0.188987
-10.215395 0.048814
-10.332870 0.086428
-11.253493 0.114912
-11.237846 0.405962
-11.097614 0.398912
-10.961279 0.356282
-10.969957 0.177701
-10.838476 0.137516
-9.431530 0.091035
-9.326662 0.119516
-9.225932 0.115997
-9.228083 0.084398
-9.131540 0.049805
-9.146789 -0.107220
-9.249782 -0.137062
-9.253839 -0.168766
-9.350904 -0.135419
-10.000463 -0.124797
-10.121171 -0.156621
-10.126142 -0.190380
w
-3.604228 -0.279032
-3.631687 -0.258841
-3.630572 -0.238848
-3.600917 -0.219194
-3.598044 -0.159442
-3.568820 -0.140050
-3.567258 -0.100358
-3.539099 -0.100954
-3.545343 -0.239681
-3.574656 -0.259306
-3.575797 -0.279217
m
-3.569057 -0.088682 -3.640883 -0.264017
-3.640883 -0.264017 -3.567609 -0.294034
-3.567609 -0.294034 -3.495783 -0.118698
-3.495783 -0.118698 -3.569057 -0.088682
w
-8.429037 -0.239877
-8.421448 -0.180238
-8.504006 -0.149078
-8.414661 -0.120685
-8.405984 -0.031478
-8.321561 -0.033597
-8.324214 -0.063126
-8.243963 -0.094370
-8.250154 -0.153123
-8.336787 -0.181393
-8.344256 -0.240645
l
-8.370496 0.011098 -8.517930 -0.165782
-8.517930 -0.165782 -8.366155 -0.292291
-8.366155 -0.292291 -8.218720 -0.115411
-8.218720 -0.115411 -8.370496 0.011098
w
-12.107237 -0.437211
-12.420616 -0.359942
-12.394640 -0.241988
-12.227203 -0.243187
-12.071759 -0.282820
l
-12.385322 -0.204200 -12.423545 -0.359220
-12.423545 -0.359220 -12.107236 -0.437211
-12.107236 -0.437211 -12.069013 -0.282192
-12.069013 -0.282192 -12.385322 -0.204200
w
-0.673157 -0.409038
-0.689933 -0.392305
-0.687997 -0.225298
-0.704830 -0.208571
-0.703683 -0.008857
-0.686696 0.007613
-0.686632 0.107444
-0.703590 0.124314
-0.704988 0.391969
-0.722133 0.409144
-0.705310 0.425632
-0.705483 0.442485
-0.671238 0.408117
-0.671087 0.391307
-0.687880 0.374831
-0.686642 0.040878
-0.669743 0.024075
-0.669856 -0.025792
-0.686838 -0.042272
-0.687711 -0.191987
-0.670892 -0.208706
-0.672068 -0.325407
-0.655298 -0.342119
-0.655935 -0.392274
w
0.409911 -0.475559
0.408654 -0.325573
0.391873 -0.308977
0.390531 -0.027552
0.373892 -0.011111
0.373649 0.170940
0.357068 0.187381
0.361353 1.072479
0.344658 1.089848
0.327805 1.089512
0.330375 1.359937
0.347404 1.360338
0.364667 1.379141
0.364225 1.342420
0.381035 1.324557
0.379948 1.233739
0.362789 1.215303
0.360870 1.019532
0.377541 1.002297
0.377381 0.984747
0.394043 0.967580
0.390240 0.171084
0.373654 0.154364
0.373755 0.055032
0.390375 0.038601
0.406980 0.038714
0.407014 0.022168
0.423672 0.005733
0.424135 -0.126630
0.407573 -0.143245
0.408204 -0.259182
0.424977 -0.275743
0.425335 -0.325563
0.408777 -0.342193
w
-5.122596 -0.518848
-5.161149 -0.496450
-5.128119 -0.131722
-5.168091 -0.108156
-5.165611 -0.062668
-5.083421 -0.064763
-5.044091 -0.088291
-5.045333 -0.110798
-5.129553 -0.154405
-5.141933 -0.313523
-5.102930 -0.336392
-5.119842 -0.495957
-5.081663 -0.518281
w
-26.453583 -1.330979
w
-6.428413 -0.923445
-6.417056 -0.871251
-6.467642 -0.847530
-6.759096 -0.859554
-6.524428 -0.849860
-6.462214 -0.821445
-6.415089 -0.563177
-6.519769 -0.513469
-6.515904 -0.487692
-6.623754 -0.436992
-6.565783 -0.436610
-6.505078 -0.410550
-6.501725 -0.384894
-6.442140 -0.359258
-6.439082 -0.333774
-6.380580 -0.308546
-6.217987 -0.309220
-6.229828 -0.409346
-6.180008 -0.434097
-6.024576 -0.433099
-6.134259 -0.483585
-6.179375 -0.760101
-6.232512 -0.761910
-6.291257 -0.789366
-6.312320 -0.892346
-6.367149 -0.894814
w
5.284425 -0.993430
5.275297 -0.945425
5.182269 -0.893692
5.140757 -0.891766
5.182269 -0.893692
5.296714 -0.828008
5.281191 -0.733130
5.296714 -0.828008
5.343928 -0.853684
5.356974 -0.925718
5.318184 -0.947612
5.322759 -0.971680
w
0.989979 -1.014333
0.971475 -0.996182
0.918320 -0.994962
0.900023 -0.976930
0.917664 -0.977311
0.934678 -0.960070
1.113131 -0.964227
1.130385 -0.946949
1.221137 -0.949261
1.240282 -0.967562
1.276987 -0.968581
1.277900 -0.986462
1.259512 -0.985933
1.242068 -1.003297
1.042814 -0.997912
1.025675 -1.015223
m
1.275354 -0.938959 0.899073 -0.959697
0.899073 -0.959697 0.902507 -1.022011
0.902507 -1.022011 1.278788 -1.001273
1.278788 -1.001273 1.275354 -0.938959
w
0.129033 -1.019277
0.112088 -1.001790
0.179598 -1.002076
0.196365 -0.984764
0.297791 -0.985441
0.297991 -1.002861
0.145834 -1.001918
w
-0.658951 -1.219753
-0.658335 -1.201786
-0.675170 -1.184212
-0.672193 -1.095132
-0.654269 -1.077122
-0.651122 -0.971686
-0.667891 -0.954485
-0.661697 -0.713039
-0.678442 -0.696134
-0.677330 -0.645083
-0.660586 -0.661945
-0.665031 -0.850348
-0.648281 -0.867413
-0.648733 -0.884717
-0.631988 -0.901824
-0.634857 -1.006426
-0.601332 -1.041009
-0.636935 -1.076823
-0.641500 -1.219395
w
-3.368693 -2.060149
-3.334141 -1.899155
-3.357303 -1.879812
-3.352620 -1.857191
-3.375921 -1.837886
-3.366753 -1.792945
-3.320247 -1.831458
-3.363569 -2.036878
-3.340580 -2.056431
w
0.449804 -2.371397
0.430781 -1.678900
0.412694 -1.659378
0.409739 -1.527014
0.426801 -1.508657
0.423979 -1.379232
0.406274 -1.360650
0.400418 -1.038817
0.417465 -1.039014
0.434215 -1.021694
0.433607 -0.986748
0.484764 -0.987356
0.417768 -1.056567
0.421744 -1.270162
0.439373 -1.288507
0.439755 -1.306622
0.422841 -1.324492
0.426801 -1.508657
0.444722 -1.527703
0.445168 -1.546456
0.428083 -1.564902
0.431249 -1.698105
0.449424 -1.717780
0.464299 -2.243107
0.483352 -2.264981
0.484044 -2.286338
0.466286 -2.307158
0.467645 -2.350309
w
68.655060 -25.601858
w
-5.241508 -4.032631
-5.300802 -3.984850
-5.284262 -3.947443
-5.344524 -3.900307
-5.312051 -3.826829
-5.342541 -3.803615
-5.326612 -3.767414
-5.357350 -3.744388
-5.341616 -3.708565
-5.372607 -3.685719
-5.357065 -3.650263
-5.388312 -3.627587
-5.284937 -3.387277
-5.316380 -3.365220
-5.362317 -3.376666
-5.348097 -3.343226
-5.316380 -3.365220
-5.050460 -3.299792
-5.137311 -3.321001
-5.195037 -3.364845
-5.280694 -3.568003
-5.250010 -3.590583
-5.264934 -3.625409
-5.174373 -3.693901
-5.129794 -3.681715
-5.254504 -3.971167
-5.224988 -3.994998
w
-3.632854 -3.767003
-3.583366 -3.606023
-3.605562 -3.582310
-3.734788 -3.614469
-3.724770 -3.582651
-3.747519 -3.559133
-3.737621 -3.527655
-3.760487 -3.504354
-3.750707 -3.473205
-3.773691 -3.450113
-3.745049 -3.358247
-3.791381 -3.312956
-3.782060 -3.282938
-3.805414 -3.260518
-3.769226 -3.142723
-3.792709 -3.120740
-3.766682 -3.034559
-3.790297 -3.012892
-3.781827 -2.984590
-3.805576 -2.963067
-3.749045 -2.769994
-3.414684 -2.707804
-3.378789 -2.676510
-3.372170 -2.650611
-3.343312 -2.645555
-3.390770 -2.829277
-3.368572 -2.850525
-3.339459 -2.845017
-3.368047 -2.953220
-3.346061 -2.974839
-3.376019 -3.085914
-3.354135 -3.107951
-3.385530 -3.222116
-3.363744 -3.244613
-3.371825 -3.273702
-3.350136 -3.296391
-3.358311 -3.325770
-3.336716 -3.348657
-3.366584 -3.355340
-3.405116 -3.391961
-3.449008 -3.544294
-3.489102 -3.582910
-3.551728 -3.598222
-3.593025 -3.637753
m
-3.340545 -2.645540 -3.808749 -2.648091
-3.808749 -2.648091 -3.802650 -3.767928
-3.802650 -3.767928 -3.334446 -3.765378
-3.334446 -3.765378 -3.340545 -2.645540
w
-5.163353 -4.661196
-5.303331 -4.529812
-5.399427 -4.562264
-5.331999 -4.503998
-5.222560 -4.260432
-4.953373 -4.176226
-5.054127 -4.412076
-5.026800 -4.437845
-5.098607 -4.603004
m
-5.187358 -4.074494 -5.399428 -4.562263
-5.399428 -4.562263 -5.131534 -4.678737
-5.131534 -4.678737 -4.919465 -4.190968
-4.919465 -4.190968 -5.187358 -4.074494
w
-1.148406 -3.803040
-1.136059 -3.684349
-1.111570 -3.652854
-1.068732 -3.648341
-1.050154 -3.675212
-1.007465 -3.670933
-1.012877 -3.729537
-1.061563 -3.793447
l
-1.131633 -3.641798 -1.148406 -3.803040
-1.148406 -3.803040 -1.021892 -3.816200
-1.021892 -3.816200 -1.005119 -3.654958
-1.005119 -3.654958 -1.131633 -3.641798
w
2.697395 -4.169476
2.689522 -4.135262
2.709353 -4.108200
2.678751 -3.974689
2.698592 -3.948480
2.691158 -3.915900
2.711032 -3.890011
2.661310 -3.669585
2.681178 -3.644879
2.667683 -3.584160
2.687582 -3.559855
2.655133 -3.412241
2.675047 -3.388684
2.668770 -3.359858
2.688729 -3.336532
2.652482 -3.167994
2.672459 -3.145425
2.644040 -3.010066
2.664047 -2.988076
2.626808 -2.805541
2.646843 -2.784239
2.626821 -2.683293
2.646904 -2.662373
2.613933 -2.491043
2.634063 -2.470667
2.616351 -2.375559
2.636542 -2.355481
2.607418 -2.193469
2.627677 -2.173816
2.608271 -2.061219
2.628609 -2.041839
2.606793 -1.909851
2.627220 -1.890746
2.597363 -1.698353
2.617905 -1.679569
2.644247 -1.850026
2.623737 -1.869070
2.634314 -1.934334
2.613892 -1.953517
2.648009 -2.154203
2.627677 -2.173816
2.656803 -2.335453
2.636542 -2.355481
2.677564 -2.571457
2.657358 -2.592105
2.671977 -2.666411
2.651829 -2.687338
2.687891 -2.865792
2.667781 -2.887347
2.673163 -2.913477
2.653108 -2.935200
2.686673 -3.095662
2.666647 -3.118034
2.684281 -3.200704
2.664293 -3.223481
2.701367 -3.394139
2.681396 -3.417698
2.700883 -3.505889
2.680943 -3.529937
2.707963 -3.650847
2.688043 -3.675556
2.709121 -3.768896
2.689225 -3.794175
2.718473 -3.922432
2.698592 -3.948480
2.721428 -4.047721
2.701565 -4.074433
2.717234 -4.142235
w
-0.542642 -4.776944
-0.563375 -4.741053
-0.547760 -4.453204
-0.567996 -4.419964
-0.566101 -4.385597
-0.606210 -4.320549
-0.582384 -4.285532
-0.567978 -4.026259
-0.587564 -3.996226
-0.584083 -3.934247
-0.603516 -3.904880
-0.590048 -3.667166
-0.609117 -3.639558
-0.596509 -3.415665
-0.615252 -3.389589
-0.595207 -3.025326
-0.613489 -3.001376
-0.608177 -2.902999
-0.626310 -2.879676
-0.610188 -2.575018
-0.592364 -2.596952
-0.599398 -2.735733
-0.581397 -2.758403
-0.596543 -3.050382
-0.578187 -3.074610
-0.582195 -3.151023
-0.563704 -3.175807
-0.585295 -3.581320
-0.566266 -3.608606
-0.580680 -3.873159
-0.561253 -3.902356
-0.573226 -4.121628
-0.533563 -4.183825
-0.538732 -4.282830
-0.518638 -4.315074
-0.542280 -4.350152
-0.555379 -4.594661
-0.534852 -4.629343
w
-970.519531 713.813232
w
-1.622724 -6.408929
-1.591644 -6.192364
-1.631909 -6.100492
-1.624367 -6.049001
-1.644368 -6.004376
-1.636908 -5.953975
-1.656818 -5.910345
-1.620941 -5.668996
-1.640664 -5.628079
-1.633759 -5.581801
-1.653403 -5.541734
-1.646567 -5.496350
-1.666135 -5.457098
-1.652691 -5.368513
-1.672163 -5.330416
-1.646235 -5.159998
-1.665572 -5.123675
-1.653063 -5.041620
-1.672315 -5.006291
-1.660081 -4.926418
-1.679253 -4.892031
-1.667284 -4.814228
-1.686380 -4.780732
-1.663239 -4.630396
-1.682224 -4.598275
-1.676595 -4.561771
-1.695533 -4.530175
-1.668297 -4.353455
-1.687115 -4.323303
-1.671484 -4.221380
-1.690227 -4.192115
-1.685120 -4.158890
-1.703829 -4.130054
-1.688810 -4.032511
-1.707452 -4.004478
-1.692895 -3.909685
-1.711475 -3.882406
-1.683719 -3.699931
-1.702197 -3.673848
-1.684646 -3.556981
-1.703061 -3.531677
-1.686216 -3.418447
-1.704572 -3.393862
-1.688399 -3.284012
-1.706703 -3.260094
-1.698852 -3.206422
-1.717136 -3.182883
-1.698179 -3.052031
-1.716410 -3.029190
-1.705485 -2.952776
-1.723694 -2.930368
-1.696149 -2.733338
-1.714290 -2.711805
-1.704531 -2.640253
-1.722662 -2.619074
-1.716312 -2.572123
-1.734446 -2.551195
-1.728216 -2.504850
-1.746354 -2.484161
-1.719879 -2.281410
-1.737983 -2.261436
-1.732435 -2.217576
-1.750556 -2.197793
-1.719702 -1.942563
-1.737807 -1.923508
-1.715140 -1.719672
-1.719460 -1.759891
-1.701372 -1.778571
-1.708045 -1.839536
-1.689986 -1.858393
-1.696891 -1.920134
-1.678856 -1.939184
-1.701023 -2.129025
-1.682981 -2.148624
-1.685580 -2.170188
-1.667559 -2.189909
-1.689378 -2.366202
-1.671330 -2.386524
-1.691999 -2.546470
-1.673917 -2.567404
-1.686415 -2.661521
-1.668316 -2.682881
-1.688044 -2.828166
-1.669899 -2.850178
-1.680220 -2.924840
-1.662053 -2.947260
-1.669098 -2.997924
-1.650916 -3.020669
-1.669150 -3.150412
-1.650912 -3.173847
-1.670096 -3.308065
-1.651795 -3.332257
-1.659739 -3.387368
-1.641409 -3.411970
-1.666229 -3.582444
-1.647806 -3.608070
-1.656423 -3.666724
-1.637961 -3.692830
-1.646741 -3.752618
-1.628238 -3.779228
-1.646336 -3.902059
-1.627752 -3.929557
-1.637080 -3.992695
-1.618446 -4.020766
-1.642641 -4.183841
-1.623895 -4.213133
-1.628887 -4.246729
-1.610101 -4.276467
-1.615132 -4.310553
-1.596303 -4.340752
-1.501351 -4.324781
-1.482464 -4.355294
-1.435389 -4.347754
-1.463544 -4.386058
-1.558563 -4.401886
-1.587609 -4.441131
-1.625182 -4.695480
-1.606105 -4.728453
-1.617404 -4.804594
-1.598248 -4.838428
-1.627660 -5.036528
-1.608350 -5.072214
-1.614438 -5.113297
-1.595061 -5.149660
-1.613738 -5.276386
-1.594241 -5.314160
-1.607061 -5.401526
-1.587462 -5.440435
-1.614060 -5.622302
-1.594304 -5.663241
-1.601159 -5.710361
-1.581316 -5.752185
-1.595261 -5.848892
-1.575300 -5.892097
-1.596891 -6.042757
-1.576778 -6.087932
w
0.551148 -6.686704
0.546233 -6.571462
0.570382 -6.517563
0.555950 -6.192408
0.579385 -6.142939
0.557137 -5.654580
0.579630 -5.610845
0.577497 -5.565365
0.588458 -5.797734
0.615848 -5.848208
0.593057 -5.894299
0.612811 -6.303454
0.670947 -6.417870
0.777075 -6.431066
0.730431 -6.535836
0.703660 -6.532494
0.632100 -6.695349
w
257.023132 -218.925476
w
1.664423 -7.267215
1.638266 -7.070967
1.659624 -7.015476
1.642806 -6.890533
1.663993 -6.837201
1.639634 -6.657930
1.660624 -6.607250
1.644932 -6.492777
1.665767 -6.443943
1.658064 -6.388361
1.678784 -6.340698
1.718654 -6.622758
1.697772 -6.673398
1.787144 -7.303013
w
0.345517 -7.031614
0.342447 -6.907528
0.369732 -6.909431
0.420555 -6.792615
0.474733 -6.797175
0.483629 -7.042763
n
-8.200956 6.032451 -8.112951 6.212048
-8.470352 6.164459 -8.382347 6.344056
-8.200956 6.032451 -8.470352 6.164459
-8.112951 6.212048 -8.382347 6.344056
n
-7.549216 5.367752 -7.366297 5.448624
-7.670526 5.642131 -7.487606 5.723004
-7.549216 5.367752 -7.670526 5.642131
-7.366297 5.448624 -7.487606 5.723004
n
-7.522253 4.652537 -7.346977 4.748861
-7.666739 4.915450 -7.491464 5.011775
-7.522253 4.652537 -7.666739 4.915450
-7.346977 4.748861 -7.491464 5.011775
n
-8.340115 4.654885 -8.168354 4.757346
-8.493807 4.912526 -8.322046 5.014987
-8.340115 4.654885 -8.493807 4.912526
-8.168354 4.757346 -8.322046 5.014987
n
-7.312629 4.054761 -7.373509 4.245270
-7.598391 3.963440 -7.659272 4.153949
-7.312629 4.054761 -7.598391 3.963440
-7.373509 4.245270 -7.659272 4.153949
n
-7.486600 3.238007 -7.306009 3.323954
-7.615520 3.508893 -7.434929 3.594841
-7.486600 3.238007 -7.615520 3.508893
-7.306009 3.323954 -7.434929 3.594841
n
-8.398015 3.231930 -8.220433 3.323934
-8.536021 3.498302 -8.358440 3.590306
-8.398015 3.231930 -8.536021 3.498302
-8.220433 3.323934 -8.358440 3.590306
n
-7.536514 2.550479 -7.351702 2.626930
-7.651189 2.827697 -7.466378 2.904147
-7.536514 2.550479 -7.651189 2.827697
-7.351702 2.626930 -7.466378 2.904147
n
-7.413509 1.877228 -7.340824 2.063553
-7.692995 1.986256 -7.620310 2.172580
-7.413509 1.877228 -7.692995 1.986256
-7.340824 2.063553 -7.620310 2.172580
n
-7.477612 1.150264 -7.322282 1.276250
-7.666592 1.383258 -7.511262 1.509245
-7.477612 1.150264 -7.666592 1.383258
-7.322282 1.276250 -7.511262 1.509245
n
-7.599226 0.443552 -7.399529 0.454552
-7.615726 0.743098 -7.416029 0.754098
-7.599226 0.443552 -7.615726 0.743098
-7.399529 0.454552 -7.416029 0.754098
n
-7.406392 0.028468 -7.605544 0.046865
-7.433987 -0.270260 -7.633139 -0.251863
-7.406392 0.028468 -7.433987 -0.270260
-7.605544 0.046865 -7.633139 -0.251863
o
-9.871732 5.690117 -9.755443 5.852834
-10.359883 6.038985 -10.243594 6.201702
-9.871732 5.690117 -10.359883 6.038985
-9.755443 5.852834 -10.243594 6.201702
o
-9.995132 4.209878 -9.829014 4.321255
-10.329265 4.708231 -10.163148 4.819608
-9.995132 4.209878 -10.329265 4.708231
-9.829014 4.321255 -10.163148 4.819608

